Newly discovered Ca II absorbers in the early universe: statistics, element abundances and dust

We report discoveries of 165 new quasar Ca II absorbers from the Sloan Digital Sky Survey (SDSS) Data Release 7 and 12. Our Ca II rest frame equivalent width distribution supports the weak and strong subpopulations, split at ${W}^{\lambda3934}_{0}=0.7${\AA}. Comparison of both populations' dust depletion shows clear consistency for weak absorber association with halo-type gas in the Milky Way (MW) while strong absorbers have environments consistent with halo and disc-type gas. We probed our high redshift Ca II absorbers for 2175{\AA} dust bumps, discovering 12 2175{\AA} dust absorbers (2DAs). This clearly shows that some Ca II absorbers follow the Large Magellanic Cloud (LMC) extinction law rather than the Small Magellanic Cloud extinction law. About 33% of our strong Ca II absorbers exhibit the 2175{\AA} dust bump while only 6% of weak Ca II absorbers show this bump. 2DA detection further supports the theory that strong Ca II absorbers are associated with disk components and are dustier than the weak population. Comparing average Ca II absorber dust depletion patterns to that of Damped Ly{\alpha} Absorbers (DLAs), Mg II absorbers, and 2DAs shows that Ca II absorbers generally have environments with more dust than DLAs and Mg II absorbers, but less dust than 2DAs. Comparing 2175{\AA} dust bump strengths from different samples and also the MW and LMC, the bump strength appears to grow stronger as the redshift decreases, indicating dust growth and the global chemical enrichment of galaxies in the universe over time.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> datatable.csv <==
Candidate,3934 Equivalent Width,3969 Equivalent Width,3934 SNR,3969 SNR,RA,DEC,ZABS,ZQSO,Plate,MJD,Fiber
0,0.7415517790888941,0.4004430096293614,3.3369416540632733,2.2638274108284655,0.13774185678670392,11.680456134465294,0.53164274,0.73,6182,56190,693
1,0.7985372539088189,0.43261244855845327,2.317173148687388,3.2053696520537973,0.5421022531991184,12.833681579258876,0.5223179,1.185,5649,55912,564
2,0.9628353103022125,0.7287554323905248,2.7072715258226925,2.4769126015950316,3.6713875105167517,10.295081151597175,1.1306344,2.414,5648,55923,72
3,0.41081769417499103,0.2419040315472447,4.265480963473054,3.836345663043797,4.0864238301890055,23.741871220255543,1.0364896,2.387,6881,56540,838
4,0.2356097886497217,0.29696939030431935,3.1878981550804553,2.718890068505126,5.3886634710355565,0.7169407987647092,0.94202787,1.245,4300,55528,224
5,0.31915693735785844,0.25088897936628385,3.1603406526005466,2.617059428679909,7.41674598611805,1.091259426406991,0.37292486,1.387,4302,55531,350
6,0.43131321936431277,0.20703917721605514,3.58807023501782,3.3150889655957356,8.261558045693334,16.46269398753855,0.865187,1,6192,56269,818
7,0.7011360205694963,0.4508345030311425,3.2036400975881163,2.052251906402004,11.229287559056218,-4.350312981943255,0.9629486,2.353,7041,56569,645
8,1.0612743870158852,0.5716763190341485,6.496754534170069,5.17652135248065,12.13354018165353,7.941852549311223,0.8771789,1.087,4543,55888,888
9,0.8703865683783327,0.7581477093746276,8.3513719096189,6.438416649991612,13.215908264813663,9.16256014220299,1.3195353,2.66,4544,55855,200
10,0.908924073263286,0.902146069879521,5.806742032284864,4.565095504053419,16.99681496322438,9.382418540806947,0.60451,1.577,4551,55569,356
11,0.3495328578327932,0.1480899177591226,5.033792388502789,3.19193634087608,17.02677265761804,16.59721576831409,1.0818863,2.644,5131,55835,794
12,0.22831028326933023,0.33714680630330385,2.463785384213628,2.3132894039980756,18.09596100901308,3.9665356407958434,0.541387,0.989,4312,55511,699
13,0.8046789268446624,0.7444905478881516,4.636505399320482,4.192944866749013,26.034522055326647,12.455739395595,1.2407157,2.41,4658,55592,321
14,0.20861405679864653,0.22027895726034075,2.3082052810172886,2.8280344486189533,26.304623025090336,10.940741853117675,0.79886866,0.938,4545,55567,790
15,0.6802000958559322,0.6835000454440312,2.2766965902467904,2.5315662226703637,32.510608319330515,3.0081234196662656,1.3191981,2.524,4266,55486,296
16,0.3591556308732802,0.12410841655063898,4.744311824991464,3.008167204156687,37.09663021703175,-4.206621866827148,0.8778415,1.181,6369,56217,1000
17,0.13571370502756075,0.26967631709422335,2.5476376565939,3.261307377101184,38.35554436401511,0.4874551845260058,0.712045,2.016,6781,56599,624
18,0.5295354954151072,0.25753543846012406,2.937251615071238,2.086768416675189,40.48813713813267,0.11767112689318197,0.9867015,1.565,6782,56576,617
19,0.4547036980889523,0.36544519880054516,3.669345185215264,2.820013076166931,40.48813713813267,0.11767112689318197,0.98669314,1.565,6782,56602,631
20,0.40089929329713314,0.3867332114791484,4.132893522830293,3.410461009834921,40.48813713813267,0.11767112689318197,0.98670703,1.565,6782,56572,639
22,0.29679052964372943,0.1392478834189923,4.835675236997443,2.2539302094802016,44.0302387554849,1.1773793062903024,0.72555107,1.349,4242,55476,784
23,0.22819325253379574,0.2687316767625667,3.2795602707023512,4.423458162988076,112.15801671263247,45.00239753767106,0.51821303,1.361,5942,56210,551
24,0.7178768812246528,0.6372351336959436,2.6026024036017685,3.827127853386033,115.34822265412467,21.268070520357817,1.2283483,2.592,4480,55591,196
25,0.528376807887522,0.6235488060453953,3.0135453528428244,2.3702815954096432,115.74935492668197,43.0231487736697,1.0557957,1.984,3669,55481,222
26,0.34486558394238465,0.13067719362598318,7.810252810593904,3.4227110279641084,117.070736952073,42.41925243251867,0.5574827,1.107,3669,55481,92
27,0.2576392863500363,0.24984876542809964,2.266437991986551,2.416520011774132,120.55606398174648,14.629593549216874,1.023391,2.332,4501,55590,878
28,0.2310435001322091,0.1084227524185728,3.210986365611816,2.54543928194427,121.31629422516062,15.490104602232998,0.96134984,1.314,4494,55569,42
29,0.19101296054454586,0.2973978836229172,2.90019590311237,2.437038490424492,121.31629422516062,15.490104602232998,0.9614211,1.314,4499,55572,540
30,0.6290746224551835,0.3818650622248043,9.2040298849752,4.123820569764144,123.40025271834286,48.21740003386007,0.43675724,0.87,3693,55208,424
31,0.46242367804006257,0.19591006642931497,2.7897037583646718,2.731714316548035,124.4067703064486,3.016784129597732,1.3004053,2.994,4787,55863,886
32,1.5513523970332255,0.49084506611851353,6.0774325329533925,3.239357645118272,124.40975558137279,43.55102536136759,1.1017175,2.16,6380,56340,384
33,0.9666518861402604,0.627041467863549,8.885584750018909,6.340598323538852,124.41331188917727,45.54121513140382,0.748679,1.51,6380,56340,566
34,0.9891003424302536,0.3412581150091931,8.125349689598238,5.75685044822662,124.87648234223447,48.14052230651177,0.9031982,2.012,3692,55186,784
35,0.40479955456824435,0.5510746637367063,3.880694635918225,4.523001692034815,125.8516674534915,51.66385343529646,1.2391816,2.475,3695,55212,440
36,0.31461434669008526,0.33795941782847727,2.0161939601383567,2.6047495693856684,127.1651718172673,58.405076036333014,0.9341096,2.41,5152,56010,814
37,0.5712511888471301,0.31840568579891837,4.173473786703292,3.915028760102017,128.8548965534199,48.448972473268086,0.54514384,1.302,5160,55895,702
38,0.41672105002928816,0.58765541007023,2.44610125295066,2.170604534121959,128.98550797716757,46.609449789639726,0.5735342,0.736,6396,56358,585
39,0.17011783607607178,0.1978315215640869,2.1075740780316803,2.1959461742123993,130.73303644493046,22.575526418013215,1.295115,2.715,4472,55893,890
40,0.4520932845204779,0.25021863045506265,4.898687553910291,3.2110929239297428,131.17811056848234,38.89967088862883,1.251503,2.423,3765,55508,818
41,0.3592623613022301,0.6811192033117823,4.576259716733112,6.395185341415501,132.54677341763895,14.399165727540927,0.78516036,2.033,5290,55862,264
42,1.3541253688043344,0.7443807214934086,3.510965014602108,2.256932445144794,132.90834533153333,45.0905430956758,1.071765,1.334,7327,56715,202
43,1.2087736597964778,1.0507779715412031,3.364728016684617,3.765965086846978,132.94583936418468,7.514921413696944,1.0182284,1.063,5289,55893,60
44,0.3790457264059004,0.41407916181649895,2.5518379096862054,2.5808168932575115,133.5110274893488,46.30581193934295,0.80683595,2.118,6398,56356,690
45,0.4594070854258483,0.3546156342210658,3.382280710569641,2.2649135719633926,133.67142191354944,-1.1842731462861837,1.0613695,2.325,3815,55537,368
46,0.3477851160581693,0.12841840884272848,3.5574139079831384,2.033048033520926,133.80135234945195,25.20238525756471,0.86074877,2.28,5179,55957,302
47,0.5781447655964307,0.4190256140148456,2.0174070928529586,2.587944411586851,133.96564966332969,52.30375924666575,1.1960824,2.018,7294,56739,197
48,0.5358834868531197,0.4550874027915057,2.910227124879284,2.9768401814951915,133.98595424997046,38.54242575673736,0.8515884,2.072,4607,56248,83
49,0.8563694385886045,0.6778237957382043,5.160787981648183,2.867419250919432,134.4442172035205,51.579003797928685,1.1286244,1.979,5155,55946,234
50,0.26821287651426395,0.15471634802357848,2.6765080604324676,2.446103724099528,134.94942738115063,49.13836273988871,0.4519551,1.386,5735,55980,714
51,0.2672345934605307,0.6855398107864055,2.649499004527715,2.5294866815778474,135.31324160539864,37.30634987642392,1.0437609,2.615,4608,55973,194
52,0.46999348977155897,0.263433689310304,7.689489475896333,5.202149557056472,135.3444968044193,20.746258395971353,1.0192809,2.103,5773,56009,194
53,0.321733785191185,0.20438802763388964,4.137596928117796,4.522786518256101,135.53566075787964,18.067131774073538,1.0583435,2.003,5297,55913,756
54,0.352613841464386,0.28648373891223855,2.810538176915944,2.301462890501473,135.67218421843796,29.707905368826427,0.43388814,0.841,5182,56341,992
55,0.870760825569258,0.5396579975540092,5.366481568559571,3.3622925404828026,137.48963119758707,16.48418569331871,0.58579165,0.792,5301,55987,314
56,0.6614199883380216,0.9295554601756528,3.7159453379349356,5.297330325824934,139.64223241376888,59.59265799699501,0.93806803,1.95,5712,56602,279
57,0.39055802810427487,0.41582529675763524,2.3162443983579086,2.3098204654674337,141.7405150692009,40.257621735372865,0.7059868,0.814,4640,55927,354
58,0.4544194202529255,0.3868485919978326,6.075221941458896,3.6449574534654725,142.97066054745903,13.428529274055203,1.2516077,1.323,5313,55973,684
59,0.1430530013833078,0.12568438358595735,2.1131853440854926,2.168667549993532,145.18928826447205,18.90738793258177,0.74723136,2.048,5783,56017,482
60,0.9679818666046529,0.5990123326723662,7.410864988722366,6.893204801062016,145.43765126112226,30.584335750396114,0.93747514,1.226,5806,56310,242
61,0.2706937883831255,0.2618182344756512,5.654562103589837,5.177068310162911,145.4947939071081,35.39159545071165,1.2093972,2.065,4575,55590,219
62,0.3185285324117082,0.16007000268045424,5.197490785990162,3.5792391374712276,145.52141295267293,30.893263969934342,1.1008605,1.337,5806,56310,254
63,0.20028523201240134,0.5222161711021194,2.0153901147655393,2.6362733327379715,146.1684405374379,4.182124415180928,1.3363374,1.981,4798,55672,262
64,1.1214939365197267,0.2912093404911005,3.4888347009181087,2.0681769462615804,146.45698775228797,47.52093236455316,0.64612633,1.613,7299,56686,464
65,0.3252574826229164,0.2479106166168883,4.203339073821102,2.790163768818557,146.50803332304324,41.40299363917316,0.5460958,1.657,4571,55629,912
66,0.6805149012869478,0.29220993788377037,11.545861044893693,5.808772243807744,146.65360241292737,32.66376573138837,0.7980205,1.308,5799,56325,506
67,0.7159357624195319,0.4009954416334587,9.873103733309426,7.203967014434848,146.65360241292737,32.66376573138837,0.79798186,1.308,5806,56310,954
68,0.2562797588151966,0.20846414810560532,3.610273102701809,3.301152257452742,148.1456641051821,12.5949949535009,0.36839503,1.432,5323,55957,318
69,0.3677856985275785,0.33240991326395886,2.53505166196979,2.4511066353193938,148.81218826622717,48.7477979505617,0.47574988,1.442,7299,56686,915
70,0.3846667089335156,0.20235200157812017,4.057645690837279,2.4264275556966917,149.34508235241935,62.39303543032557,1.3161364,2.253,5722,56008,254
71,0.3734054970980871,0.2819496772507364,8.535975269581352,6.553795146984015,149.4047636593713,25.92969408751603,0.780732,1.52,6467,56270,626
72,0.37100959545939816,0.27059095914639286,4.309156350405474,2.8017617352139887,149.5335767554443,50.01535470291823,0.8089162,1.314,5739,55976,865
73,0.3036770952849004,0.2580249051273711,6.653309754936985,4.9613596814310394,150.14101101857855,13.40302095112558,0.69824994,1.356,5328,55982,591
74,0.268649823754437,0.2598738208753826,3.6169651960526736,3.8551012969148424,150.43804072960563,59.669149779692965,0.89981586,1.187,7087,56637,519
75,2.0601352440844645,1.2501004264604116,4.0705690568359465,3.798524880160994,152.025752448118,23.82836718011878,0.90044296,1.108,6459,56273,966
76,0.472217031209782,0.2373618449031376,9.41371895683298,5.008368212715245,152.43148577508097,5.498295235083007,0.3861694,0.942,4801,55653,584
77,0.2440700967105407,0.19472758952823455,2.6410275054602237,2.0451682850711546,153.26906997441648,57.84147137151046,0.77987725,1.108,7086,56658,607
78,0.22775334010575143,0.20887726674622975,4.589338188530446,4.141160631441597,153.6796386420691,58.29544119442006,0.47099358,0.929,7087,56637,242
79,0.5771107928214825,0.4003862810860497,3.732613841727005,2.3265353495303422,155.05726908829826,12.042363236617803,1.1753829,2.468,5338,56002,340
80,0.4453565974164615,0.2601885575412126,5.276634767375363,3.880885247319392,155.5107224447558,14.579189841858724,1.0767745,1.471,5340,56011,529
81,0.3281959318076755,0.3413999019461649,4.189085265680339,4.361632531073174,155.5107224447558,14.579189841858724,1.0767184,1.471,5335,56013,33
82,0.5005970892730431,0.45138773284010547,2.7317257836727955,2.6242499444236955,155.5568109926969,33.73570629804642,0.86032575,1.249,6454,56336,72
83,0.31660857603157666,0.2701656022414163,2.454761612215397,2.062142328385851,156.21334462076493,22.56875299198442,0.8124675,1.955,6424,56272,196
84,0.2951172806486895,0.31391574298910996,3.8329599735097593,2.2022471311967893,156.36407057862903,12.2379331257199,0.96671563,1.876,5343,55999,491
85,0.12657183283850948,0.08537836565676216,2.682133629367293,2.2776150028194158,158.96320608972098,37.94493156138767,0.84989405,1.511,4634,55626,517
86,0.37368977942860937,0.15798865438966914,4.451721077715695,2.8411787867000102,161.7362958710618,5.697323294571324,0.7123473,1.233,4853,55928,290
87,0.6553428502258729,0.33658803427949024,3.3587657100418515,2.418756454112935,161.887729570505,22.53823686632645,1.0547386,1.231,6427,56328,504
88,0.4376926234302623,0.29163135353248215,3.2824895964064806,2.366829774045145,162.47168165368606,41.69094598283658,1.2420332,2.859,4628,55646,236
89,0.3239361080381684,0.32433686228359626,2.528397903625496,2.451952434127626,162.496371209732,40.91370804917026,0.7157226,0.856,4628,55646,216
90,0.565620170388776,0.5051341945608847,3.0690972655059134,2.3867980721652096,163.20512871039153,13.356803225996458,0.89392954,2.227,5353,55980,872
91,0.12534954430446632,0.10671769625465188,2.5017289484549377,2.097081727423293,163.66405212746272,36.47716519943025,0.8217597,1.093,4630,55623,136
92,0.41859059042419844,0.1997489699807069,3.7410027219663737,2.3551316613564492,167.00540160752655,31.559512777025706,0.8375399,2.243,6440,56370,372
93,0.4786208724950072,0.4047895530625425,8.072971258534574,6.143060534604395,167.3798626503363,35.50719081515536,0.57359344,1.007,4622,55629,444
94,1.023706151551762,0.2712907472505286,3.755756233087445,2.062397333826005,168.86446555039782,26.647935282803616,0.55109537,1.439,6413,56336,865
95,0.44941075241139217,0.47833994704048877,2.6625441792155056,3.2452222349846154,169.1832561593057,7.443348630434882,0.64254665,0.85,4850,55929,770
96,0.35726269345644823,0.2605366572994683,2.52915653778764,2.2111208765528763,169.6370180784666,5.65554973116963,1.03759,2.404,4769,55931,630
97,0.35979304879245433,0.23889065110515162,2.686641065114911,3.1488445157996456,169.89056516077574,3.39623263339541,0.4955798,1.2,4731,55656,910
98,0.6051337480033894,0.26239882941547954,8.572416505323481,4.4996889642573725,170.22432696616494,62.518519550807405,1.0721931,1.132,7109,56658,820
99,0.3878883261898114,0.3851770273299575,2.158776840681113,2.2571053121053315,170.40967825139438,62.14544573939479,0.46688673,1.225,7109,56658,160
100,0.5044943656100962,0.4768847101409417,4.600209828737138,3.3771359317532803,170.55950672696733,61.54937188713061,0.730402,1.323,7109,56658,140
101,0.44025133204173983,0.12141719940318652,5.28431885297308,2.697320575572543,170.71271038915845,44.469564876938236,0.8687306,1.357,6648,56383,214
102,0.25003667084853376,0.6944071481967846,2.4022939457899377,2.412788779739171,170.8534161764087,29.170292482034238,0.6669578,0.72,6434,56362,270
103,0.4517898763860977,0.2914169451118749,5.754636654688755,4.606267062064789,171.67898858987257,43.83050604324363,0.80911136,1.297,4686,56013,920
104,0.3944865953125447,0.30032534145766476,5.710384532777713,3.9587065092759413,171.67898858987257,43.83050604324363,0.8090874,1.297,6646,56389,464
105,0.4398513595701061,0.3079817388301098,4.307422964548401,3.737680449295862,171.67898858987257,43.83050604324363,0.80910414,1.297,6648,56383,48
106,0.6107113796954327,0.5297455117949941,7.529611378291732,4.860419282511757,172.38630060870327,2.0730047551659596,0.9649657,1.192,4730,55630,120
107,0.6062472444448979,0.42972570217634853,3.8592652860938914,2.394025427178409,174.15559286835452,15.80869445179987,0.68683517,0.747,5373,56010,990
108,0.823808353008495,0.5824062335058855,3.2754644596281666,2.5316659984385135,176.60665898368006,26.998344961113034,0.8759789,0.976,6406,56330,162
109,0.3835761717710682,0.12597808216209572,5.788617982432857,2.325813242718323,176.74289426906518,39.97618738787268,0.90033865,1.088,4654,55659,886
110,0.2224506554868917,0.24479784801206783,2.2576926466432936,2.093291720058771,177.23456292661513,25.81220727959838,0.61035514,1.616,6416,56312,916
111,0.13844737419245412,0.15462120281000402,2.5661442465001625,2.2177534902821163,177.26126146501605,14.72446527504104,1.1028686,2.19,5381,56009,874
112,0.20643506379967036,0.18282351716491796,3.428005454973509,3.293898455314816,178.99244287629682,57.84280413816771,1.0364857,1.191,7091,56658,832
113,0.3787789930875203,0.2557932703866257,4.7952662093218095,3.1310054664525584,180.4148865390972,7.227291456239851,0.684245,1.205,5389,55953,296
114,2.077512245368151,0.2536846374041062,8.529391486872468,2.101088684508717,180.4515659296486,64.28791108212785,0.43228188,1.408,7112,56666,62
115,1.5160626475251107,1.0347295230977345,6.602938209494693,6.662206172301022,180.75422752636644,6.578216429239964,0.8621799,2.175,5389,55953,202
116,0.33257871649704107,0.2220143678623181,2.3327829295141527,3.4792013070351446,181.02343244177058,8.879824984941461,0.9322508,1.951,5389,55953,872
117,0.3568127319264054,0.21354732732551795,3.273441885672296,2.478095565754514,181.1868323613731,41.65771056394948,0.72822255,1.95,6634,56367,349
118,0.396003741339058,0.20764491649301853,4.539597567485442,2.823134894517812,181.20720462679492,9.893090500610342,0.6397811,1.276,5391,56000,592
119,0.4704647070579071,0.3826356796321573,2.53424807764227,2.0607644703373884,181.55060906200697,64.8980975892896,1.0579581,1.969,6975,56720,414
120,0.22864851265195263,0.29043064547546393,2.261257726189157,2.2978445281279725,181.5855655620825,49.15207461298463,1.1958941,1.865,6672,56386,674
121,0.2584886532238464,0.2361418214561244,4.122735818819035,4.206999953169123,181.6065034106955,10.44227575864928,1.1686815,1.338,5391,56000,614
122,0.17955035341651637,0.2854335473227252,2.0623008545680404,2.5200045114604777,181.7153778274623,32.59840828944089,1.1723766,2.528,4611,55603,274
123,0.6225434576953361,0.2391016333329059,5.18583742449648,3.12841356898677,183.08279268881236,29.606346017605254,1.2202585,1.392,6476,56358,564
124,0.26103498003802805,0.19052393180002802,2.9937400673639947,3.015775459339182,183.95754407337625,-0.5756052485832681,1.3198969,2.683,3846,55327,422
125,0.4020647684323855,0.2914869799346178,3.5476449950165483,2.238452023247079,185.78033148029516,18.931938703855884,0.637183,1.836,5850,56042,322
126,0.11606036094518757,0.10118133881550762,2.159034180424428,2.10247481876498,186.160063103514,55.4207051594158,0.8504451,1.91,6833,56413,278
127,1.2060625553348707,0.6435979853573652,4.658644217556859,3.040610168321307,186.22980070841862,55.36084637429292,0.7130943,1.283,6833,56413,230
128,0.7528603024079654,0.49196743740127147,4.476486014579977,2.3584973098145023,186.53380653523624,52.18502197029945,1.0416181,1.862,6681,56419,210
129,0.7405651219966742,0.3639416575476435,3.8747543093623658,2.136503077882787,186.6568751530039,18.573994442746567,1.0477989,2.54,5852,56034,677
130,0.4289216374429987,0.22582812937056929,4.657922233786912,3.372146671794982,186.98479560466075,42.94234416898659,1.0449132,1.311,4705,55705,359
131,0.9736999969985938,0.4426960764007788,2.8391850519149684,2.0202368719181854,187.52848556054659,36.874571921501804,0.8108957,2.12,3965,55302,70
132,0.5743616530024926,0.2947294149631432,2.656842193329012,2.6916713433883412,187.81723976270126,50.051683857997325,0.4020214,0.987,6670,56389,584
133,0.24552611730348772,0.14764537745671902,2.4993253548559666,2.5804310351104682,188.6228057561321,7.952516876531828,0.9988407,1.192,5402,55927,936
134,0.5505764389752485,0.33413619602168865,5.28967209185321,2.815312752434332,188.74038101809157,25.880312762118525,1.3338833,2.629,5980,56338,998
135,0.6918762015035451,0.46358435354821736,3.9481233339985833,3.8340438774573413,189.09417672696335,22.309689748340592,1.3012537,1.863,5985,56089,636
136,0.277462500685715,0.4539608871249001,2.907489316208838,3.940126585480925,189.15791550490002,42.901696943474434,1.123192,1.432,4705,55705,38
137,0.9061070478403934,0.5159366033396076,5.792095903131336,3.9429343853213377,190.88192679708186,52.059763109386,0.77482975,2.173,6674,56416,926
138,0.25649024763572825,0.17921768221789947,3.6607083394069244,2.8487114894947703,191.301957621977,57.08258003618361,0.51835704,0.953,6832,56426,910
139,0.44486886697092487,0.3422410074810678,3.384519699965349,2.5612622844346693,192.40514225896655,43.63278237274139,1.265496,2.948,6617,56365,38
140,0.5368805022048146,0.18198704835442392,4.6036506661141425,2.9750314529579405,193.3113511841475,38.1531419727419,0.9895762,1.815,3972,55589,22
141,0.4648284734961532,0.3880558447449083,3.365236265820779,3.959532324520007,193.4532148870466,34.04540815543394,0.8902504,1.267,3974,55320,348
142,0.3184268084200941,0.26816340758513135,4.0360685257489175,2.7293978859940013,193.71727537840206,10.355929299782872,0.79703385,1.986,5415,55982,658
143,0.5324949735743196,0.43266902778259464,5.265203200984347,3.5132862116513897,195.18971695583502,24.13295387470021,1.0154097,2.291,5991,56076,431
144,0.5562823092973304,0.358183398025405,5.8731562483962465,2.704520486976725,195.3530671518448,47.98599504925938,0.91615206,2.19,6665,56390,158
145,0.24832664890261746,0.41100999716864806,2.0208583667524196,2.285420061034902,196.3661851212492,26.42299008820821,0.9211129,2.158,5972,56334,988
146,1.101022049136093,0.5431040433112582,5.93817124468846,3.762778369411662,196.85987730698363,43.565910978204904,1.0403407,1.938,6621,56366,216
147,0.9013887230262867,1.1795686483663896,4.874606308889008,2.343518041472107,196.8731822122196,54.00658653984727,1.1753114,2.35,6760,56425,316
148,0.6008345013861405,0.3817035345182411,2.653520056418274,2.37692623414911,196.90879138151172,31.67318566705808,1.2841128,2.585,6488,56364,44
149,0.6375607091549522,0.3610834712360127,6.036721479356852,3.67813848012915,197.17162571883534,13.525154066963797,0.95151085,1.959,5420,56009,140
150,0.8981509453682683,0.3914233963779914,8.609344775547845,5.645881700849007,197.74225091844585,1.1395012352814058,0.8622559,1.396,4007,55327,294
151,0.40444923066151617,0.42426702955426343,3.992624252792752,2.0431832930512566,198.52342122180372,6.956100928428391,0.720986,1.88,5423,55958,180
152,0.5925996897036683,0.2567524629995255,3.3241835540112845,2.6203713346794006,198.88675899067582,52.56610333873992,0.94839877,1.489,6759,56416,12
153,0.34218072165483804,0.22086615171160773,4.595685130286896,2.4903292298627226,198.92761294937299,27.084813199859045,0.8867383,2.106,5997,56309,607
154,0.6492304519267282,0.26287665710234975,2.4703892059839636,2.4962079087797977,200.13460138011033,45.210492085694156,0.6160658,0.796,6625,56386,290
155,0.9811147468791308,0.4765052298834114,13.21367660101732,7.7600278713798305,200.84910844080207,-0.36535610668386276,0.71599424,1.39,4050,55599,392
156,0.551015864112852,0.43975112656017856,3.075910343755398,2.0842376789231327,201.37107934375405,38.26927480508647,1.0798931,2.175,3984,55333,618
157,0.29242417882441707,0.32029332565979907,3.1557013788644963,3.06774386819186,203.50793862607304,15.697587711809936,0.39138594,1.346,5434,56033,90
158,0.25587517803187687,0.23146928435924075,2.161914645904406,2.2599027246899324,203.6275433170544,13.401313400613416,0.81542313,1.866,5432,56008,956
159,0.5280165961039369,0.3663246082176208,6.9234312470370964,4.486247118804753,203.9598984750067,28.802431264517313,0.8488632,1.069,6003,56311,584
160,0.5081933294451968,0.3238823718567012,6.587726985859072,3.941442814861163,204.33021906531445,7.791248862501799,0.85945034,1.392,5437,55973,412
161,0.32824355864006094,0.43346085129429923,5.305911755158026,6.222449213351292,206.33501673827544,32.6867922466167,1.1148614,2.253,3856,55269,298
162,0.36024647424306977,0.14800346736750392,3.337766959331529,2.1069251890827716,208.38029110179042,26.764838238706123,1.0817989,2.294,6006,56105,82
163,0.7829398139484862,0.36813918461767337,4.360659748413636,2.6354541485143783,209.16640484778537,-1.389392465911859,0.93711054,2.203,4041,55361,774
164,0.5982884532679087,0.6645115574440155,2.2750357761674644,2.0197292707435137,210.94459848545824,56.658291459390774,0.4536208,1.097,6804,56447,246
165,0.7252603264043103,0.5284236418283257,4.5033424314918395,4.315090607320894,211.36096528101916,54.1085259235527,0.64041114,0.968,6797,56426,460
166,1.0209298796854949,0.3281402006874945,3.9787319927505855,2.3176199639986264,211.36096528101916,54.1085259235527,0.64049304,0.968,6739,56393,712
167,0.38093783345008525,0.5124141500352586,2.5393044303245147,2.413421633697815,211.53761929812396,52.64212281882663,0.8565892,1.981,7027,56448,333
168,0.3928978792289328,0.3933724993249115,2.4131146519477364,2.0298079873214,211.85983374515573,54.5943860010975,0.7632165,1.06,6739,56393,782
169,0.7028510480490837,0.4718004648409213,5.268602429460094,4.061310721111479,212.2877371383326,25.016940016882895,1.1039183,2.44,6008,56093,24
170,0.7385554301210497,0.3685899747256993,5.473958434713253,4.740306581079698,212.71354503512066,0.26303122920376976,1.1707268,2.605,4034,55635,788
171,0.3602732463473508,0.41695611607043936,2.038358647119968,3.083230025410959,213.20082583672053,52.21217385398132,0.59074354,1.515,7338,56745,328
172,0.4122002462798928,0.3681442265427908,2.496591986356011,2.2992714193781665,213.00946400776422,51.777409981497286,0.46282327,0.84,7340,56726,365
173,0.681252991516196,0.6766441984137384,5.21648271527369,3.650721931354728,214.065506411819,36.92703817633987,1.2037414,1.827,3855,55268,942
174,1.3723376163679273,0.572869604556475,6.708632458722122,3.895177908657777,214.29961767999944,50.848992538885334,0.7409614,1.269,6742,56415,192
175,1.7208399529947283,2.097174142889086,11.642461139100876,17.489004523146697,214.3301130061921,41.543627593306255,0.93628144,2.005,6059,56093,251
176,0.3763326455002485,0.32245787614031585,3.8809880107098573,2.7924657634951875,214.71133330959503,15.685097681120316,1.0383724,1.477,5455,56009,950
177,0.5430372843466102,0.5325438614596365,5.399678821193111,5.152599722266073,214.96603718197093,47.15036809136675,1.2737927,2.296,6751,56368,899
178,0.4250280267116473,0.31866372011601385,2.9267711401423613,3.4595063150848917,215.81350499274825,37.872238385498726,0.83487797,1.819,4712,55738,7
179,0.5852292467401536,0.23434275655053582,5.761643000095433,4.151321133025371,216.192904010221,5.788153725860051,0.9028454,2.4,4861,55710,46
180,0.6670629053932249,0.5811993415988432,3.657808144110692,2.8759465937113,216.26092518846232,27.82005667189242,1.2158935,2.344,6018,56067,536
181,0.5235272992339528,0.4087940000992436,3.2858016055315398,2.5251148036511313,216.955661312478,53.419217341721776,0.55328137,0.909,7031,56449,776
182,0.4815628006845998,0.30901658620064865,3.5571877115533868,2.8581053809660046,216.97222881312257,58.475548366471834,0.8714435,2.248,6807,56429,226
183,0.4817981225402779,0.14303245017665134,3.715775430638464,2.4362031869007588,217.1407816576035,7.1624168759846585,0.9602596,1.01,4860,55691,738
184,1.2556001835955897,1.0165326871223446,4.980238645955291,2.7007182478352454,218.37040470973284,27.430866406218442,0.95032173,2.105,6018,56067,158
185,0.5974485444033988,0.2926751820063185,5.067752487059864,2.247779568715091,218.54575371892165,53.125190721378274,1.2097247,2.402,6718,56398,684
186,0.5742808012567018,0.3985934224764769,2.872149914576933,2.3138333233242423,218.565187586685,60.17715971561022,1.3109357,2.497,6813,56419,340
187,0.434068961978177,0.4179293471354466,2.2939373915769896,2.5898338855107528,219.0333479288202,34.54514366493441,0.525236,0.828,3865,55272,602
188,0.5347837666153303,0.411912289771994,5.529228409976259,3.1063889334110137,219.05894300193313,10.984904773172978,0.47737557,1.24,5470,56008,531
189,0.8557952607532897,0.7213552182464085,2.6305905841454336,3.050596245564655,219.17175464561558,52.29082782853888,1.3168603,2.432,6718,56398,236
190,0.47559320653334325,0.3647484288907563,4.776040856412286,3.3711620526741206,219.39108766263857,38.995422389203206,0.7835798,1.885,5173,56046,694
191,0.4478944410035659,0.39224438284545293,5.20933946016627,4.014255136477533,220.19748069968242,9.635825946841384,0.9015678,1.202,5470,56008,324
192,0.2768139542989463,0.10628583188136531,5.264013847242207,2.095311963103309,221.19221569664012,25.64627403128123,1.0472025,2.017,6022,56076,777
193,0.4923056879283898,0.56856365532974,2.579291197608519,2.0773055595884142,221.2802841635128,50.66679040400305,0.76421684,1.333,6725,56390,158
194,0.8875677535554143,0.32598835814298965,3.3127261636553977,2.3466846154968515,222.96918731521544,28.31548150991791,0.6870739,1.145,3878,55361,264
195,1.124527037086505,0.6357293672344575,6.49830344990047,4.625681951640777,224.66849561406056,60.099182445285756,0.60942906,0.767,6982,56444,188
196,0.4215626277422775,0.528038618482821,5.358003585136508,3.108220766283243,226.01168233704618,47.9547976529221,1.3544866,1.4,6733,56369,836
197,0.20184946341924004,0.32468427948894885,2.5403624569870686,3.606153960667939,228.54264833273714,36.696193938349026,0.8712352,2.003,4980,56048,311
198,0.8995794716555832,0.27335855400546905,4.866763007359283,3.4536052005213924,230.91744194755393,9.781054277285119,0.51376253,1.432,5493,56009,445
199,0.2630693478809185,0.1823020827323809,4.373388862610809,3.377938420356957,232.1682669103605,32.15210080078711,1.0958939,1.31,4723,56033,600
200,0.21359235218345063,0.11432842177143065,3.9278047101853324,2.2679456122695734,232.1682669103605,32.15210080078711,1.0959281,1.31,4719,55736,26
201,0.48106689999157837,0.6133089816676858,5.894429489693241,3.291543642552086,232.68012308705505,21.128688516874423,0.35930893,1.338,3944,55660,752
202,0.5024346303939176,0.2798951932968503,5.3766398594058105,3.620915212806302,232.68012308705505,21.128688516874423,0.35929373,1.338,3949,55650,166
203,0.5818082167088185,0.3804521921635775,10.567907617573418,4.926910751995295,233.76432232751108,31.30893145613978,0.9040119,1.515,4723,56033,174
204,0.5319566777827909,0.4300130652799137,9.818391179682767,6.120594187577458,233.76432232751108,31.30893145613978,0.904083,1.515,4722,55735,584
205,0.40337012854326915,0.564077168735027,2.30753151097126,2.6777690240982537,233.86758232229258,35.18042282036637,0.45630476,0.712,4974,56038,408
206,0.4308324758391162,0.37185357792130525,3.9452827809956856,3.7619087760636885,234.37924110329664,33.97686970969356,0.9134372,1.021,4971,55747,536
207,0.5878593604830087,0.18559733901450137,3.7899347955102187,2.119329073095059,234.902978947578,37.38523700308145,1.1336536,1.326,4974,56038,832
208,0.5912728704691244,0.21402846028727396,3.91410490608376,2.2404156311102796,235.96400940057043,19.675641387825397,0.8112185,1.305,3937,55352,818
209,1.0094856758967747,0.6132818853432624,3.067248170600599,2.6093508377937473,236.23971004395656,28.557130896954376,1.0701622,1.966,4726,55712,460
210,0.506874395271339,0.20459308925732955,3.63815136189332,2.6559900160089107,237.2892243715039,44.84710006384847,0.93018264,2.173,6032,56067,47
211,0.4448405211805202,0.17713340739971173,5.372451330716497,2.806669143702832,238.38150587219667,12.3441889460373,1.0447079,2.165,4882,55721,685
212,0.5320286853235832,0.3182239472222257,6.0346652203905204,3.3627543107408973,240.45236542432653,58.81919701391897,0.75414324,1.488,6786,56448,634
213,1.4378367925059017,0.6547696376632111,6.904646697441326,4.621800484832772,241.8353850109374,7.922772729897558,0.7359145,2.084,5207,56018,282
214,0.7196543807189411,0.4382523564173333,6.249664141082768,2.902612759648186,242.26141000000007,3.597211,0.45300204,1.452,4807,55687,348
215,0.5190049894789048,0.35977455821826965,2.8703289243189913,2.249532481478837,242.38728090675664,46.43704708321594,0.9655558,2.375,6323,56189,276
216,0.4149564095434215,0.26904177650449945,4.415375910674074,3.251829679073408,242.4809079862145,6.900529505576803,0.9675602,2.158,4895,55708,768
217,0.4259768261918495,0.24130903085146116,2.9962288205022762,3.730900069923558,242.74285531991433,56.43610813284904,0.86666656,2.229,6793,56430,768
218,0.3036174331753134,0.24867805794227316,5.2653438558774255,3.7450739715979164,244.48051547577668,37.39374087832389,0.6795518,1.966,5199,56067,315
219,0.6231951498023172,0.5378121759969083,3.6204136749265667,2.274538431599497,252.20095149699193,43.61792555806336,0.62052214,0.856,6031,56091,116
220,0.4107493393797199,0.38350600946209745,2.2579506461945718,2.5670989228154824,255.0854179416819,41.42646689350202,0.73124367,1.245,6063,56098,680
221,0.31410266947525045,0.4524519024512976,2.015578129963741,2.4464298902453536,259.82564131404837,31.065968978985868,1.1607472,2.645,4998,55722,209
222,0.27492262329774775,0.6437661614462371,2.6681519387447308,3.25456454985928,260.14032411255846,26.702948434245428,0.6458112,1.52,5016,55709,702
223,0.5284804586725542,0.3767412413177791,4.198350054407867,3.70955852389974,321.8633314503143,8.456838505943908,0.4392204,0.745,4089,55470,402
224,0.8970741751977354,0.4938299376445503,3.854279141643508,3.100269826836072,324.0738071522191,8.668791306066401,0.86845803,2.266,4088,55451,745
225,0.49512416493042366,0.274273841326627,5.612627247454416,3.819995040354065,325.1566584250847,10.064201103280887,1.0726935,2.227,4093,55475,762
226,0.4712140539992049,0.2356244904243745,2.0406024571335055,2.4774244292047585,325.9931134279368,26.214859796278965,1.2028484,2.499,5960,56097,515
227,0.6753605873499318,0.5837400495819907,4.685526886354679,3.64379201131307,332.9206057888939,21.377532720595052,1.0378071,2.293,5947,56093,265
228,0.38439846548219236,0.19340677945333518,5.642048225673673,2.2337652649879516,341.87001917887153,-0.7382198937556222,0.46950653,1.144,4205,55454,209
229,0.7535904449992294,0.4483930544805652,5.709964454851127,4.090191606731411,343.75900679646304,18.35714735848851,0.9822224,2.22,5027,56218,185
230,0.49666907457459253,0.3021771799726629,2.026195382712221,2.023821094640408,346.4946118269689,22.94576212086047,0.6169665,0.793,6591,56535,967
231,0.3986964298570861,0.21573197332592642,3.0925222699100368,2.5073752355290995,349.8041315785587,2.779524133251561,0.3855114,0.629,4286,55499,842
232,0.8157727465961084,0.5777603798260937,9.015549835510503,7.024600763748473,349.87660371593347,0.7252535772666745,0.75187796,0.967,4210,55444,760
233,0.5514875231275678,0.2990734819158085,2.7696929770331886,2.0238092223507547,352.413046976112,28.009236116366633,0.39635587,0.763,6301,56543,588
234,1.2220019745270854,0.3007812978211284,3.3770794979979373,2.1808865301784035,353.4931033974552,13.260458540993492,1.3280166,2.481,6149,56194,760
235,0.7946918320075724,0.25885740606516805,6.980552058615491,2.293542587900083,353.67225439923834,29.15440071876149,1.238714,2.285,6514,56487,680
236,0.8298920174620186,0.4496851187197848,2.1079304088077975,3.1985633039518424,4.0864238301890055,23.741871220255543,1.036488,2.387,6279,56243,402
237,0.7517226080444921,0.7691282261325405,2.4790422188184533,2.70237696494772,10.642440025500491,6.979348857285878,0.9547325,1.064,4541,55882,24
238,0.9420902569740957,0.7193063735413254,3.190659978406906,2.8248320470953097,11.229287559056218,-4.350312981943255,0.96289414,2.353,7040,56574,970
239,0.5904112679336713,0.6190049046373485,2.390692817196001,2.4539124531580296,14.303774046283039,-4.990147634520511,1.2578747,2.065,7042,56573,76
240,0.8443009170551861,0.7294947036572133,2.009488624588772,2.06142712721655,16.174598666725444,23.55125588481863,0.88346577,1.914,5701,55949,130
241,0.3678086119471846,0.4222295066478061,2.2242469177549107,2.6057645258276687,19.99962383838863,-1.7041992006682687,1.0016296,1.292,4353,55532,920
242,0.20352485732788494,0.1657259367098547,4.5462249507100765,3.7440825088983156,32.012676239048496,-5.050005202755594,1.0698199,1.873,7238,56660,891
243,0.8074132737059685,0.6902446390719987,2.578010656390636,2.1102786729957885,34.37894210647202,-4.306572094762278,1.029499,2.318,7236,56605,566
244,0.5144240227094699,0.20663454653313096,3.270037421858092,3.9103160510585546,36.1316332264252,-5.471921047985603,1.0701318,2.098,6369,56217,216
245,0.42909271520916903,0.199903258655711,3.912932149812842,2.433692579509638,37.14068438560855,1.2190443110822506,1.0298365,1.327,6780,56267,746
246,0.28573071112869286,0.17297961432494624,3.057297620410325,2.149287896560994,39.01574653311434,-0.5139476397583502,0.82567525,1.408,6781,56274,288
247,0.7538622665282535,1.9241250238205279,3.6454743713384086,2.336030891590443,39.034105694118864,0.9344648383209042,0.8212462,0.968,6781,56274,791
248,0.26083903317949364,0.41644257497915405,2.386114453235502,2.0820217225381543,39.56017552757692,4.367259461684995,0.5646769,0.673,4260,55478,874
249,0.3799966641209771,0.17501427258341629,2.128403678553108,2.1506763796146564,115.87840556010364,34.87882274063134,1.3139654,2.849,3751,55234,556
250,0.22501475590652475,0.19678082412632847,2.685846970737302,2.2301120729262256,115.90844618091712,23.806945226358916,1.3727851,1.482,4470,55587,889
251,0.25299748503238284,0.1325861462090181,2.591066746161778,2.6662182292412666,117.6835124507749,34.11624859667371,0.99055445,2.142,3754,55488,520
252,0.812388253901382,1.2256530448480696,5.79242474603653,2.7778106878640654,124.06893689280868,46.407029699800866,1.3398778,2.555,6392,56331,749
253,0.2563240260170545,0.23904238883498863,3.4774313470125504,2.6137494533888113,138.85124383305512,0.3423924001128614,0.9612472,1.937,3821,55535,766
254,1.1808721684821606,0.5215061811936952,7.138427851451264,4.016191797363341,140.79611678467393,45.15524629151556,0.5547682,1.106,7315,56685,284
255,0.15553145799210277,0.10102314240661592,3.761445131357089,2.845284264133082,146.65360241292737,32.66376573138837,0.5536311,1.308,5806,56310,954
256,0.16979602356159162,0.10721260857112469,3.2735290743218264,3.2011560322362396,147.51200791990158,18.83497483184157,0.8942646,1.201,5782,56272,467
257,0.37869019075540855,0.4176902350522145,4.148482662418791,2.228841266289754,148.43891172671357,26.30363203885193,0.98263544,1.291,5790,56271,932
258,0.6543190245436605,0.5055993695166183,3.3590546906712464,2.752041589141887,152.6933708232411,28.436288388438292,0.8217654,1.294,6470,56334,626
259,0.16937009000999126,0.1488094120578367,3.9683076743407923,4.235574447495611,156.88754277696685,23.193126669929303,0.8472295,1.355,6425,56298,508
260,0.11863490262077647,0.11631133458028664,2.2590229350423745,2.162602032985563,159.4291906042567,24.111437999861085,0.7037219,1.116,6425,56298,941
261,0.8280589147568573,1.4474271189556056,5.132896443739523,3.4032876366153535,165.65356767119306,23.95180821564225,1.356977,2.119,6418,56354,112
262,0.4745240549629486,0.12921420151481655,5.332948690865941,2.452317409410038,166.65990380637172,14.833080627377292,1.1154885,1.346,5362,56017,406
263,0.34201970073288557,0.18609096391497815,4.737877610638143,3.8443566484597067,166.93589485844905,9.924163160867792,0.80229306,1.225,5361,55973,148
264,0.31616928481918904,0.17796587252347074,3.2111178826057145,3.36473788487607,170.3387194473387,60.67279746111847,0.747967,1.358,7108,56686,800
265,0.15912024717141549,0.311660048851234,2.4317628707868675,2.011877817802874,171.57283290827115,27.28831750126811,1.0283191,1.214,6409,56306,610
266,0.07434912759316781,0.15547780648660314,2.1776261624067867,3.8994556285352346,172.30874597920996,9.86640883659411,1.1322063,1.516,5371,55976,70
267,0.3137842853727193,0.23340644599302252,5.510117664048334,2.9613956945381608,175.28101146525665,52.47184516369131,0.59358436,1.27,6690,56416,780
268,0.6522201908196692,0.7979683270794684,2.9030593978771595,2.329639423480357,177.06205321669543,20.951662406134197,1.045026,1.454,6432,56309,842
269,0.14585942676462338,0.14635180641445444,2.210469814958644,2.4298444788764004,182.43795988120434,45.73462663243162,0.58518136,1.824,6641,56383,154
270,0.4117946797949177,0.469479699796274,4.45585475687995,2.89571767684358,184.0196548453983,58.72597515896247,0.72448313,1.453,6969,56420,150
271,0.5273358502149872,0.2391201350840504,2.0906769340860896,2.0248251039066667,184.72742952085952,1.1246175633759672,1.1378225,2.396,3846,55327,750
272,0.11793513142519174,0.06948022491317651,2.42497163814119,2.341828857073188,184.7369131326851,11.848485528849732,0.79871047,1.46,5399,55956,528
273,0.18782155046295657,0.14072649921218172,3.0591769236193223,2.184562034140015,186.56809714796378,30.012768252192675,1.1131314,2.248,6474,56362,690
274,0.4989190636801588,0.5168896511560597,6.323272323070977,2.6706763228014188,188.74038101809157,25.880312762118525,1.3338212,2.629,5984,56337,540
275,0.3164882133431224,0.45652203650948664,3.8653508560217174,2.411794841123348,190.5699189968634,24.348991510054017,0.9494488,1.904,5986,56328,702
276,0.6072168247735359,0.2398933155686045,2.2766465537925558,3.0063950233466725,193.04348842945433,29.95485928262562,0.46785444,0.722,6481,56363,116
277,0.6005452944878655,0.607911644628027,2.9866308956288234,2.470792436466126,193.43724582811973,30.972337185366975,1.3134197,2.06,6485,56342,162
278,0.5493502248226712,0.27816120179058856,3.1404062253103966,3.376758375664461,194.07931335953685,0.890611478339574,1.2624677,2.389,3850,55575,852
279,0.2590727859948476,0.21245568702754092,2.091882302073666,2.314848088349596,194.60002558680833,57.17770561802717,0.73834044,1.369,6831,56426,768
280,0.3299669020758689,0.30380169024506465,2.4339176038965413,3.4845013186319713,197.52470762116988,61.148708793847284,0.71896636,0.879,6967,56447,160
281,0.3149263240308642,0.18899461223569602,3.9780332056539667,2.1603473487040423,199.58128767191695,25.806504493553884,1.0714096,1.455,5997,56309,290
282,0.1183866440945085,0.1637680396636636,2.2940620258905953,2.0445383972747546,200.05141746156897,14.343642572437755,1.1845348,2.53,5425,56003,76
283,0.12017913802747593,0.1666575848113645,2.138923820039072,2.7129851369261333,200.38381986666118,57.24330765360162,0.8804005,2.16,6829,56453,480
284,0.19496977035252527,0.13912880409696982,2.0863763175721695,2.7023887688629267,203.9598984750067,28.802431264517313,0.98280495,1.069,6003,56311,584
285,0.25035629658515646,0.15348342669927106,2.3079200217331333,2.2912813384086053,204.0047921833186,46.85517409704358,1.0409106,2.054,6748,56371,264
286,0.15208695855784704,0.10816702329074879,4.4760700167519,2.2595648628853557,204.04568495568938,18.75831344874126,1.1024458,1.948,5862,56045,414
287,0.2344489055098684,0.5167314964558205,3.8040248611576657,2.3481021634210815,207.84783126790217,47.78669542201807,1.0634911,1.953,6749,56370,836
288,0.19420141926997125,0.15212293234435137,2.924016024534452,2.4806984154208993,208.1357243951404,0.7145934751678221,0.8842959,1.157,4040,55605,810
289,0.23703018760327943,0.20750928982459627,2.692278117492692,2.7607765741064925,209.5211944031306,39.588434887088354,0.6803705,0.879,4710,55707,968
290,0.1179721724858922,0.30602740855940525,2.4700262528706745,3.832678397866348,212.80612957730563,3.0214939823175815,0.90562284,1.357,4030,55634,550
291,0.15835344262133155,0.12375732086051272,2.810400667318398,2.243914419278333,213.0256707042829,24.300473979951825,0.75266534,1.411,6007,56066,920
292,0.265895069636624,0.16598150633690523,3.861075794328432,3.388999673215948,214.71133330959503,15.685097681120316,1.0383539,1.477,5461,56018,544
293,0.1617954919728497,0.051351224838715126,4.395467747229518,2.342698859090041,215.27861956891877,53.62930171428929,0.85173905,1.862,7338,56717,851
294,0.15074585106372318,0.05826966006480028,4.1609477095189416,2.026965081493281,215.27861956891877,53.62930171428929,0.8517588,1.862,7339,56715,925
295,0.18460562032801775,0.057771014392361764,3.582690351812733,2.4601619843064824,215.27861956891877,53.62930171428929,0.85176265,1.862,7339,56686,921
296,0.1408008701869896,0.06228603527883081,4.306692389418926,2.6218499278815064,215.27861956891877,53.62930171428929,0.8517599,1.862,7340,56726,929
297,0.15074585106372318,0.05826966006480028,4.1609477095189416,2.026965081493281,215.27861956891877,53.62930171428929,0.8517588,1.862,7339,56715,925
298,0.1617954919728497,0.051351224838715126,4.395467747229518,2.342698859090041,215.27861956891877,53.62930171428929,0.85173905,1.862,7338,56717,851
299,0.18460562032801775,0.057771014392361764,3.582690351812733,2.4601619843064824,215.27861956891877,53.62930171428929,0.85176265,1.862,7339,56686,921
300,0.15948988672126063,0.21152930565646422,3.2991931107031194,4.208460616749401,215.7162207087839,7.007210909956749,0.38055763,1.45,4861,55710,900
301,0.20313382923203882,0.25777252000552764,2.614826840409649,2.5913880775483418,216.73497035520649,49.46862347735557,1.1044126,1.455,6724,56416,328
302,0.16448621155715593,0.3500270134295853,2.0237277921938404,2.085613257427793,217.47414267234677,42.85291743915592,0.7672555,1.89,6060,56074,770
303,0.17203842279489479,0.40597723823547227,2.195864371547571,3.158674753185232,220.87760659664735,23.23578240753359,1.0577793,1.939,6016,56073,76
304,0.3136260731670202,0.3389392490313128,2.815489447706911,2.200831768678934,221.65098677056142,40.39073240811601,0.95222044,2.049,5172,56071,768
305,0.16601392677984705,0.25774773640966764,3.4707931730972357,3.5528560922580485,222.55057206646597,30.430991557444848,0.6034934,1.218,3875,55364,494
306,0.2103053805196211,0.1147460329920218,3.3468828142682967,2.4875530926296197,223.78394234971896,-0.7520765244640736,1.0929482,1.377,4019,55363,238
307,0.2254260679474207,0.13578580389972217,3.1669578818631,2.232876328425065,225.1455448573457,53.18118709853392,0.8925079,1.449,6719,56390,990
308,0.15260536538451497,0.2532125592857035,3.3640305400435233,3.0107799365576007,227.88779286381606,51.58333948325153,0.9872437,1.68,6720,56390,68
309,0.2734792016589509,0.1859111193811973,2.375908598802627,2.058059634898984,231.86337536679468,2.1511029768554413,0.90264505,1.029,4009,55648,700
310,0.2226749835334232,0.31616225418344435,3.9185113023634663,2.5309433097480745,233.52228694434268,43.924072629188935,0.48290735,0.745,6041,56102,318
311,0.19329136728878815,0.11639783814569782,2.2096545073710896,2.103135506066687,234.8502324962442,52.43654085271745,1.0620792,1.379,6715,56449,540
312,0.12387302719926652,0.20520054744376637,2.6639188954191804,3.557573776016268,238.6017337834141,14.0134769712144,1.322198,1.53,4900,55739,980
313,0.3240814718667,0.18104486160852673,2.0913361870877676,2.08077832399842,240.32645252934844,53.54901589138851,0.68155015,1.971,6709,56429,62
314,0.24076629503648483,0.18532776463351652,4.040456958085294,2.1606368529404985,243.71047622387155,9.553420487429117,0.4771247,0.836,5205,56040,264
315,0.22649612494696925,0.1548978537692527,2.9375017827592202,2.8383596297723024,245.1865833443213,12.941627314157158,0.39482978,1.338,4067,55361,388
316,0.1509712422906695,0.10478103416854445,3.378023474139845,2.3528205012443095,250.35469064576375,35.83899253895423,0.5690318,1.44,5197,55828,660
317,0.18087376940007438,0.21560314062076458,2.2382645797741727,3.243961275492149,255.84341393976285,23.2120320729462,1.2375318,2.626,4177,55688,250
318,0.42763249626515076,0.1709649661495387,2.1179847341634632,2.158281931252324,340.10179083998037,6.002911034934245,0.5163808,1.029,4411,56164,238
319,0.3936553792822117,0.5158418027977696,3.0660981652630372,3.073034459294558,340.49763482840467,18.300405921999207,0.8719282,2.244,5026,55855,374
320,0.38636592887070975,0.35368104245628373,3.8561129124080407,2.3035806136889345,342.59214718509827,13.241970032703883,0.65668076,1.203,5045,56181,189
321,0.4830036595485119,0.20182089948436222,2.538008492370358,2.1870039482177295,345.2553849158789,-2.2000079883452472,0.53665644,0.619,4362,55828,814
322,0.3879834685221457,0.14009009519937266,4.4065907036015375,2.4815167829607794,349.9945892528441,-0.4137180530142585,0.84671366,1.895,4210,55444,270
323,0.24506258215066623,0.22093746934838165,3.776971755653418,3.637627536384104,352.6702003510304,11.005174483625527,0.94886124,1.502,6157,56238,688
324,0.18946307392863204,0.22751704406810092,3.023454232743785,2.533279264211781,357.2548194042573,19.544656592415695,1.0744889,2.558,6126,56269,120
325,0.6379905647876516,0.8729072248119323,2.2792219737478723,2.87064567315297,4.912064936871502,4.256238547188473,1.2616347,1.643,4299,55827,846
326,0.6559832561242587,0.1314771213559638,4.602291575115972,3.0238820817674776,23.524047002511296,0.852611735072333,0.6178871,1.52,4230,55483,759
327,0.5111249331555978,0.1141301946564166,3.0132977097042577,2.1957248867914685,25.210961681241304,-0.7347456041350151,1.3047999,1.667,3639,55205,228
328,0.24561627674795616,0.24341563146466072,2.3528841494270205,2.5388212534331696,31.74392189424985,-6.515912691738966,1.1202654,2.275,7238,56660,180
329,0.16540319613064902,0.3452549747520983,2.5959954749533893,3.70172704143866,33.3482077879877,-8.970154696820796,1.1021104,1.675,4395,55828,490
330,1.224992265614329,0.7713853024150925,3.496644972716229,2.3534263236533395,36.66890874350054,-0.016280354241415065,1.1345315,1.895,6780,56605,359
331,0.7963234259644061,0.5105062300383807,4.672527530371503,2.6620940891816174,36.69761067583954,0.21512317945694984,1.357154,2.148,6370,56238,688
332,0.42909271520916903,0.199903258655711,3.912932149812842,2.433692579509638,37.14068438560855,1.2190443110822506,1.0298365,1.327,6780,56267,746
333,0.5343567445630075,0.43418466039550907,2.491034076126738,2.4514363134292485,41.47080285933256,-8.205431265625414,1.1424427,2.788,7058,56593,464
334,0.9040633072636819,0.5266199203215578,2.3509536711256587,2.2093407962552623,41.525878824509164,-0.9255207599427003,0.8322291,1.423,6782,56576,129
335,0.4603463326032653,0.9475573613882187,3.6835431243794927,3.7342256925299493,41.9035595904154,3.97650706117708,0.61541325,1.102,4258,55481,154
336,0.5405574859841629,0.5861228108728493,3.1638243006197513,2.5583373196382593,119.6011283522534,14.964562287948578,1.1151521,2.585,4501,55590,650
337,1.174960105122425,0.5479253262148642,4.97042780632785,2.399030273711392,121.06270908731854,14.523782684469358,1.187237,2.428,4501,55590,980
338,1.0852055161470613,0.5095898729867976,4.86004291175442,3.3897001631804295,121.32410490676483,51.11507537063634,1.2670078,2.512,7377,56741,348
339,0.3230243573147664,0.3588904850298178,2.3351592096022644,2.8186039053425795,121.53851902426203,14.196230021789175,1.3695835,2.286,4505,55603,747
340,0.25890762421422053,0.06388048986991635,3.692812871978413,2.3585045386549455,122.51124185063179,50.427411743075545,0.5603795,1.205,3699,55517,94
341,0.09605834534444035,0.4026301727271626,2.297289590939599,4.634657903238951,123.16953470053724,32.135719322825615,1.2230853,2.703,3758,55506,325
342,1.037791184220609,2.53187544281878,5.002679933648212,2.524241082691689,124.06893689280868,46.407029699800866,1.339862,2.555,3691,55274,792
343,0.5263791926617483,1.2430795195369058,2.63298388773439,5.096517317964144,124.21274459486085,16.150699021808773,1.1289625,2.535,4498,55615,647
344,0.7987282306413839,0.5148872061123821,6.30253964686533,3.3072957927390236,124.41331188917727,45.54121513140382,0.7486218,1.51,3691,55274,936
345,0.8162742095951678,0.3917080293278996,2.5788389311684603,2.489890074400982,124.89118649179551,5.839414692907929,1.2587886,2.32,4762,55888,590
346,2.4964956535766847,0.8847693020908771,2.599426285215348,2.3014062968597515,125.89676963105404,14.88663953408021,0.74359107,1.011,4498,55615,54
347,0.8463459318996502,0.44727549633671515,2.8693339644351505,2.9810204841085173,126.318538329277,9.783446792167545,1.2901977,2.161,5496,55888,884
348,0.5756891161691442,1.2090058437059987,2.54421068169292,6.415882155357913,127.30099327054495,16.312052557808716,1.0107832,2.582,4496,55544,734
349,0.35953037771479934,0.3414964329226926,2.2636940055614345,2.158914301214475,127.84344765289259,9.660782869341356,0.8426123,2.145,5495,55896,817
350,0.48262854834339564,0.2998651717974514,2.220596777897324,2.5734719121048375,128.4368201025398,10.502622009432194,1.2852117,2.249,5495,55896,956
351,0.8311492343583193,1.3209588509443435,3.05762393952314,5.539743917824851,130.35312177838398,4.793195084056861,1.0692083,2.43,3809,55533,792
352,0.2830017057149927,0.3459847336170263,2.6204446106020094,2.396792127994755,131.86353284752536,17.561710214092262,1.2924932,2.297,5286,56225,914
353,0.4557766567846606,0.2387162470258133,3.8098996419157074,2.729430235486992,132.31532099070483,6.836952342851466,1.2765193,2.204,5289,55893,128
354,0.49480438735737486,1.0308805039454274,2.6701757434509514,3.8713425887594384,133.23242771076514,42.747925716480516,1.1017315,2.081,4604,55983,630
355,0.8102663809388417,0.6129233104539704,3.5716772548456763,2.8049008803530366,134.44415281202075,51.579090151711924,1.1285435,1.979,7304,56745,584
356,0.8297300785723998,0.3466461475335674,3.4699876417628785,2.4375605371276685,134.71837215675632,21.72101737715147,1.1486359,2.36,5773,56009,698
357,0.7185659871197689,0.38990354056587684,3.9751635607170472,2.2221304795896306,139.22537152363884,-0.6462582859775577,1.268657,2.267,3766,55213,706
358,0.17199731808619312,0.20178201888795222,2.4774485942923934,3.3280564513725914,139.3757473285515,32.68483205798326,1.0345466,2.013,5808,56325,584
359,0.9698859174083889,1.9598789388022162,8.759642001021243,12.133831405013078,142.67899006513505,21.48845278000331,0.9767642,1.993,5770,56014,738
360,0.22427961186896717,0.2258387664162953,3.230135081050854,2.289276164875225,144.94003570415515,51.2243327227377,0.6735078,1.939,7448,56739,66
361,0.19150892819628496,0.12884501280993987,2.8612774958992255,2.260598634879494,146.65360241292737,32.66376573138837,0.5536474,1.308,5799,56325,506
362,0.6252318554150715,0.41409469020633694,3.038785643532959,2.067607746775481,146.6563736801259,7.340183987673599,1.3975878,2.363,4873,55926,602
363,0.14613795484857484,0.06670508931416741,4.0918816393088004,2.144867622941658,147.51200791990158,18.83497483184157,0.8942749,1.201,5783,56017,86
364,1.539714674902969,1.2262979384520207,5.669607371653669,5.066523974690399,147.7408391564228,13.194390608598301,0.9981635,2.54,5323,55957,602
365,0.22462818465865908,0.11086948599688462,2.6752134807855636,2.0260458532611314,148.52884990229967,31.498835448942632,0.80687094,2.091,5799,56325,186
366,0.46422167345357046,0.4141484435719214,4.096296199840334,2.5838574816255226,151.17876501613716,24.373892993134415,1.1103357,1.258,6459,56273,826
367,0.745036046831844,0.22695818101338183,2.7099127353444734,2.4759954451424036,152.92726441956347,-3.037050073098349,0.5470186,0.859,3769,55240,121
368,0.14470927282958712,0.5490402460048944,2.3359203444707393,4.030347237846954,154.4755190991952,17.951736894725524,0.8257596,1.985,5883,56033,49
369,0.11915753906648163,1.1066655021867167,3.5208641730018364,13.264825933714896,155.011906271384,-1.8718783670789234,1.061507,1.133,3770,55234,534
370,0.458037980551671,0.41051283053145227,2.018050319684393,2.6352419557464617,155.42623675825274,64.92640688006743,0.79760027,1.409,7083,56722,488
371,1.0512219763344959,0.567847030972839,3.8620690945166327,2.797056556739498,155.5602926433462,57.580001897586165,0.8353109,1.078,7086,56658,932
372,2.102660992919093,0.6977763855933912,4.5452629478127,2.8008020272370273,156.44286767991122,24.366568303748327,0.9440681,2.111,6464,56309,374
373,0.562947786671609,0.25798231022196205,6.4656704364976125,2.214058000414489,157.30809548009958,26.388322842612734,0.9186295,2.202,6464,56309,782
374,0.6015161523855532,0.4173677265250628,5.296788545971726,2.6737000203030883,157.6007529145795,56.30917188657868,0.99993217,1.293,7088,56657,410
375,0.802011567048817,0.48664607984036046,3.702396152050867,2.2549280662194002,159.11202618723428,13.447707792235141,1.3858739,3.101,5345,56010,184
376,0.3984534265771327,0.5062718669155828,2.628000603308415,3.833458235890926,161.06788130683913,16.13531421020605,1.0064278,2.007,5347,56008,16
377,0.6026534833774662,0.22037745317501312,2.10366713667844,2.1912109339518473,162.399362193262,60.851028401533284,0.71083784,1.132,7096,56683,194
378,0.9668483655724565,0.3370231465861515,4.789721832807143,2.8790329924446567,162.7072266552475,7.265233005071319,1.2626427,1.93,4853,55928,959
379,0.363368212174775,0.5658101344261919,4.054483743824454,3.233769974204288,163.43221046201242,14.383216455321746,0.697953,1.435,5355,56009,352
380,0.43280418832673817,0.2687024942846943,5.27263020444257,2.5662495349492342,165.91913135228725,27.021708563388298,0.429234,1.228,6412,56358,794
381,0.5250095854406887,0.26099364726164076,2.483691294324373,2.379183363446109,167.81172908154448,45.12639646810112,0.6864348,1.486,7383,56749,328
382,0.4364913685487828,1.2997836631607118,2.5131570969782184,5.87939980069922,169.05566215623602,65.74988298909473,1.0032827,2.485,7111,56741,130
383,0.9329991186685724,0.45690695006206283,2.440802649928402,2.513496093205663,170.52025698826355,48.454803290027776,1.241037,2.709,6685,56412,500
384,1.4297508844259923,0.2537923525235062,2.868161310032582,2.1519926723657408,171.3855992466753,49.70376219849549,0.5574431,1.054,6691,56413,284
385,0.14924507493031136,0.34586405101249795,2.156127931562461,2.4758005089946087,172.27162441721975,19.119822611932154,0.6540309,1.855,5879,56047,400
386,0.424025715797816,0.7303596954062428,3.1868290376030806,2.0342576001720754,174.28957501778456,39.123170321133756,0.7191634,1.026,4648,55673,907
387,0.41542404267779176,0.44161844460734656,3.9112263713145734,4.287105376754018,174.36785065504654,51.72350447524648,1.2378978,1.917,6690,56416,370
388,1.0619146637130292,1.0407309416277268,2.4397516275626754,3.0581363811015283,177.49823010946568,44.29708555652305,0.70264304,0.915,6642,56396,494
389,0.12598933617264763,0.3318443777935407,2.42692147427325,2.1105269608964643,177.9198753006726,23.675439313450415,1.0542154,2.188,6423,56313,790
390,0.5448688649474107,0.4452863553529447,6.232817802463403,2.925344821979172,180.92601662687355,10.47547686959374,0.746187,1.894,5391,56000,514
391,0.5908794437905378,0.2194767820480017,3.886736188673837,2.3443649050839714,183.2021734803837,20.647828519549464,1.2761964,1.974,5973,56067,34
392,1.377099000371988,0.9371322635145791,2.0656634553806823,3.060768999438818,183.57597038642527,55.79028666397622,0.66442376,1.429,6688,56412,914
393,2.650079343263463,3.5842880248222695,4.239749575355826,3.0913178927613134,184.43524506545066,54.1115815306213,0.6246211,1.293,6688,56412,12
394,1.3412199254936041,0.2197004678382335,6.549489143376127,2.304116909637604,186.5686255087441,20.231449637595425,1.2377877,2.615,5850,56042,880
395,0.20035140875511814,1.689567300693298,2.1643750257697443,7.0213416324093325,186.5686255087441,20.231449637595425,1.218101,2.615,5850,56042,880
396,1.2289261578572024,0.953560014417608,2.2368652722435325,3.7840429527880057,186.8472205306216,55.414907796268594,1.0013589,1.383,6833,56413,145
397,0.366732515541873,0.5660650640004619,2.5321807542515047,2.728302498781933,188.79338090379213,10.953030689906843,1.2065042,1.929,5406,55955,634
398,0.3815687123226805,0.3571004442394905,3.741217953325845,2.7811755456449805,189.9789862171171,10.934767038149241,1.0084845,1.954,5406,55955,918
399,1.1437562717582654,0.5605564700534522,3.1052146958604,2.146507195253693,191.7717583253778,60.63995538947441,0.94552755,1.255,6840,56685,820
400,1.7409813032364152,0.921211626860007,4.816299324850991,5.016914599784108,192.3115968727007,30.263896690989974,1.2721368,2.372,6481,56363,778
401,0.3460342905478484,0.9011237522447413,3.6930274809360224,5.610384907959246,195.77938149843916,4.626638488023391,1.2733032,1.873,4758,55682,770
402,0.8538817674582067,0.697386367296799,4.3359890493521664,3.33588218656073,201.83740952783648,43.44109002262788,0.95427454,2.08,6622,56365,714
403,0.40082731070044986,0.5810412788649426,2.0970432014179883,5.397066220652543,202.2351064723509,17.532167890520096,0.86647433,1.905,5434,56033,598
404,0.6574561206832001,0.47422687363475546,3.7401834199656827,2.2941003200436105,203.59475107138525,13.308621029020335,1.1526337,1.95,5432,56008,966
405,0.18213993197779743,0.38836696441195784,2.1013582582772075,4.435235409816302,204.06579781503,49.9247376442989,0.5720742,1.495,6744,56399,598
406,0.3299514275080675,0.6969106875959135,3.005722108089463,3.0540893685142922,205.02435635468896,22.717844594764003,0.9176644,2.035,5998,56087,140
407,0.3602732463473508,0.41695611607043936,2.038358647119968,3.083230025410959,213.20082583672053,52.21217385398132,0.59074354,1.515,7338,56745,328
408,2.0874985735974043,0.5545913242379932,7.727659006541236,2.0787377294531484,213.63528947759738,52.53186700367215,0.71559995,1.88,7338,56745,264
409,0.43887283609357297,0.5891210076847226,2.1851528405963565,3.0218956566600093,218.71817346054547,8.908250041474432,1.0655439,2.069,5467,55973,696
410,0.1485850533416322,0.1905217537603292,2.0393442656140954,2.1181391220875967,219.80018146340865,11.294603806638674,1.1253389,2.585,5470,56008,630
411,0.7796897343716189,0.8528197311842796,2.9085740635220487,2.776849950868036,220.62048038331181,60.27529834200162,0.6099726,1.473,6813,56419,100
412,0.4630546628865453,0.4990221410321478,2.8209832490812117,2.2699324703837473,220.99419173013996,63.54071132844352,1.3577067,1.401,6983,56447,678
413,1.5928585722770237,0.476929776629067,3.359064982718225,2.4518310596309205,225.4093803910759,55.37845180534553,0.71283543,2.035,6795,56425,446
414,0.5188530442791119,0.6197444574132582,7.00326989794266,2.869628567697093,227.3217630382768,34.1739668728956,0.8018018,1.94,4720,55691,582
415,2.397246921874105,2.397668833154728,5.918702467113461,6.161915816128573,230.6802019103435,6.86062458412986,0.85899216,2.145,4889,55709,738
416,0.41468525535216827,0.3608226127115106,5.664463584660952,2.279195301663612,231.48256944621613,1.1431902015566158,1.114538,1.462,4012,55327,872
417,1.3138459069302932,1.5253835281456354,3.891768514762307,3.7945452071613825,231.53908666305563,7.308154128924503,1.132339,2.417,4889,55709,912
418,0.7517332341894356,1.11838531101467,3.458393629936145,2.1065324997413777,232.93754893214057,48.88256490078105,0.7990164,0.945,6728,56426,78
419,1.1391467122362808,0.4952048664608384,4.135296687626677,3.9100215620949217,238.7220958816215,24.93960470057469,0.59971744,1.028,3940,55327,474
420,0.6498516478571581,0.3755092468496084,3.4056740519251747,2.6225010918695624,243.69091502177162,44.662326935908546,1.3146539,3.059,6034,56103,974
421,0.4190044691380397,0.43486724685699585,2.6188427181542333,2.363997522091065,244.47051910117347,38.46030299393159,0.8655994,2.082,5199,56067,708
422,0.2465231568531756,0.5328790257430711,2.087627500323267,2.055111167029167,246.14238012578875,45.341597719078976,0.4144967,0.81,6029,56099,154
423,0.3016707820324953,0.2316560744356071,4.177751549350856,2.7241377884814892,252.76649756934003,41.114567716200455,1.0025268,1.833,6037,56106,262
424,0.4273541140376942,0.724488454565229,2.1385325458604116,2.144897548008829,256.95929575639553,23.07503532906305,0.94237703,2.416,4177,55688,44
425,0.49756266771559154,0.545930757826568,2.1438249321514884,2.480097980699359,260.3705369493888,32.99172708669686,1.1583843,1.527,4998,55722,878
426,0.3041188403238113,0.5945023717693427,2.303968088550235,2.385498640949545,320.15461545036317,0.8800723229823282,0.91200703,1.096,5142,55825,307
427,0.29764742890772844,0.8285895019903258,2.2867019815256864,2.399485251391127,321.39101315261956,0.7841596813888894,0.39136672,1.192,4193,55476,795
428,1.0902660622741251,0.748761606493435,3.3108233336493167,2.265933021536841,323.53382270788296,4.6031681158239675,1.1179969,2.223,4084,55447,90
429,0.4195091151399506,0.47995012797268544,2.5504924325762377,3.6666509980406174,344.42247770410086,24.252679625883935,0.8996904,2.33,6588,56536,296
430,0.4422449279240901,0.816294081755288,6.046298256147428,4.2422868083102685,355.0986042365856,-0.890818714761701,1.3603891,2.084,4213,55449,207

==> oc_GEF.csv <==
,$z_{em}$,$z_{abs}$,$W^{\lambda3934}_0$,$W^{\lambda3969}_0$
0,0.99000001,0.479999989,0.702±0.218,≤0.621
1,1.179999948,1.059999943,0.277±0.072,≤0.251
2,1.590000033,0.860000014,≤0.382,0.222±0.025
3,0.980000019,0.49000001,≤0.877,≤0.587
4,2.109999895,1.289999962,0.485±0.144,0.339±0.092
5,1.429999948,0.430000007,≤0.68,0.562±0.146
6,0.970000029,0.469999999,0.572±0.13,0.314±0.029
7,1,0.720000029,0.527±0.1,0.347±0.105
8,1.559999943,0.829999983,0.399±0.082,≤0.317
9,1.529999971,0.629999995,0.348±0.099,0.316±0.096
10,1.429999948,0.699999988,0.323±0.064,≤0.239
11,1.230000019,0.430000007,≤0.558,0.377±0.124
12,1,0.519999981,≤0.513,0.267±0.02
13,0.74000001,0.579999983,0.269±0.012,≤0.134
14,1.159999967,0.910000026,0.399±0.092,0.298±0.076
15,1.129999995,0.519999981,0.727±0.201,≤0.506
16,1.519999981,1.139999986,0.752±0.181,0.339±0.076
17,1.019999981,0.469999999,≤0.992,0.887±0.227
18,1.629999995,0.479999989,0.648±0.196,0.875±0.081
19,1.480000019,1.039999962,≤0.517,0.258±0.022
20,1.850000024,1.149999976,0.678±0.2,0.651±0.155
21,1.120000005,0.370000005,0.634±0.116,≤0.625
22,2.210000038,1.169999957,0.452±0.118,≤0.659
23,1.289999962,0.529999971,0.764±0.198,≤0.666
24,0.870000005,0.610000014,0.113±0.024,≤0.137
25,1.220000029,0.600000024,0.263±0.042,0.218±0.042
26,0.839999974,0.360000014,0.169±0.026,≤0.188
27,0.589999974,0.479999989,0.374±0.081,0.272±0.062
28,1.549999952,0.540000021,0.872±0.111,0.476±0.107
29,1.730000019,0.949999988,≤0.781,≤0.613
30,1.00999999,0.569999993,0.651±0.048,0.432±0.061
31,1.360000014,0.75,0.303±0.056,0.157±0.046
32,1.139999986,0.540000021,0.313±0.052,≤0.254
33,1.669999957,1.019999981,0.402±0.103,≤0.296
34,1.899999976,0.730000019,1.643±0.09,1.103±0.08
35,0.660000026,0.519999981,0.366±0.114,≤0.711
36,0.649999976,0.460000008,0.211±0.061,0.175±0.05
37,1.620000005,0.860000014,0.458±0.12,≤0.371
38,1.909999967,0.850000024,1.169±0.211,0.816±0.183
39,1.519999981,0.879999995,0.536±0.101,0.352±0.113
40,1.440000057,0.819999993,0.518±0.049,0.316±0.089
41,2.079999924,0.74000001,0.787±0.131,≤0.763
42,1.450000048,0.449999988,0.472±0.103,0.424±0.088
43,0.649999976,0.430000007,0.396±0.082,≤0.321
44,1.899999976,0.790000021,0.81±0.111,0.538±0.106
45,1.429999948,0.75999999,0.456±0.083,0.382±0.116
46,1.399999976,0.560000002,0.787±0.202,≤0.983
47,0.730000019,0.529999971,0.752±0.15,0.409±0.111
48,1.179999948,0.519999981,0.461±0.115,0.408±0.125
49,1.24000001,0.939999998,0.245±0.048,0.264±0.082
50,1.389999986,0.370000005,0.318±0.078,0.215±0.07
51,1,0.870000005,0.382±0.08,0.183±0.032
52,2.349999905,0.959999979,0.8±0.186,0.504±0.15
53,1.090000033,0.879999995,0.985±0.132,0.577±0.107
54,2.660000086,1.320000052,0.867±0.063,0.746±0.065
55,1.580000043,0.600000024,1.173±0.228,0.768±0.112
56,2.640000105,1.080000043,0.342±0.042,0.146±0.035
57,0.99000001,0.540000021,0.19±0.05,0.304±0.074
58,2.410000086,1.24000001,0.856±0.187,0.487±0.109
59,0.939999998,0.800000012,0.23±0.077,≤0.203
60,1.179999948,0.879999995,0.388±0.077,0.133±0.027
61,2.019999981,0.709999979,0.121±0.029,0.265±0.068
62,1.559999943,0.99000001,≤0.5,≤0.331
63,1.559999943,0.99000001,0.362±0.112,≤0.473
64,1.559999943,0.99000001,0.394±0.078,0.364±0.095
65,1.350000024,0.730000019,0.295±0.039,≤0.247
66,1.360000014,0.519999981,0.242±0.043,0.273±0.043
67,2.589999914,1.230000019,0.66±0.1,0.702±0.132
68,1.980000019,1.059999943,0.559±0.173,0.688±0.198
69,1.110000014,0.560000002,0.321±0.036,0.13±0.031
70,2.329999924,1.019999981,0.32±0.102,0.426±0.026
71,1.309999943,0.959999979,0.224±0.031,0.136±0.038
72,1.309999943,0.959999979,0.195±0.033,0.297±0.098
73,0.870000005,0.439999998,0.628±0.046,0.315±0.064
74,2.99000001,1.299999952,≤0.663,0.192±0.039
75,2.160000086,1.100000024,1.371±0.216,0.532±0.095
76,1.50999999,0.75,0.962±0.063,0.63±0.078
77,2.00999999,0.899999976,0.969±0.115,0.347±0.04
78,2.410000086,0.930000007,1.003±0.025,0.366±0.121
79,1.299999952,0.550000012,0.616±0.159,≤0.335
80,2.720000029,1.299999952,0.491±0.046,0.16±0.049
81,2.420000076,1.25,0.49±0.12,0.281±0.079
82,2.119999886,0.810000002,0.353±0.085,0.291±0.038
83,2.069999933,0.850000024,0.333±0.07,0.379±0.071
84,1.980000019,1.129999995,0.921±0.257,0.716±0.231
85,1.389999986,0.449999988,0.269±0.083,0.1±0.022
86,2,1.059999943,0.274±0.063,0.213±0.039
87,0.839999974,0.430000007,0.37±0.098,0.364±0.1
88,0.790000021,0.589999974,0.86±0.129,0.521±0.109
89,1.950000048,0.939999998,0.651±0.143,0.914±0.163
90,0.810000002,0.709999979,≤0.513,≤0.643
91,1.320000052,1.25,0.508±0.075,≤0.475
92,1.230000019,0.939999998,0.945±0.094,0.646±0.105
93,2.059999943,1.210000038,0.269±0.027,0.249±0.024
94,1.980000019,1.340000033,≤0.332,0.446±0.132
95,1.610000014,0.649999976,0.846±0.22,≤0.343
96,1.309999943,0.800000012,0.659±0.042,0.301±0.029
97,1.309999943,0.800000012,0.662±0.056,0.405±0.037
98,1.429999948,0.370000005,0.26±0.046,0.241±0.053
99,1.440000057,0.479999989,0.374±0.094,0.356±0.09
100,1.519999981,0.779999971,0.371±0.028,0.288±0.027
101,1.309999943,0.810000002,0.349±0.064,0.266±0.06
102,1.360000014,0.699999988,0.317±0.033,0.233±0.036
103,1.190000057,0.899999976,0.278±0.057,0.298±0.066
104,0.939999998,0.389999986,0.492±0.069,0.221±0.03
105,1.110000014,0.779999971,0.26±0.066,≤0.276
106,0.930000007,0.469999999,0.259±0.042,0.223±0.039
107,2.470000029,1.179999948,0.536±0.099,0.45±0.095
108,1.470000029,1.080000043,0.46±0.06,0.266±0.044
109,1.470000029,1.080000043,0.327±0.043,0.359±0.05
110,1.25,0.860000014,0.55±0.147,0.447±0.147
111,1.960000038,0.810000002,0.218±0.042,≤0.346
112,1.879999995,0.970000029,0.307±0.079,≤0.534
113,1.50999999,0.850000024,≤0.168,≤0.135
114,1.230000019,0.709999979,0.398±0.047,0.171±0.043
115,2.859999895,1.24000001,0.36±0.112,≤0.502
116,2.230000019,0.889999986,0.598±0.161,0.538±0.173
117,2.24000001,0.839999974,0.417±0.075,≤0.199
118,1.00999999,0.569999993,0.477±0.046,0.409±0.056
119,1.440000057,0.550000012,0.978±0.148,0.266±0.086
120,0.850000024,0.639999986,≤0.719,0.934±0.051
121,1.129999995,1.070000052,0.599±0.052,0.252±0.045
122,1.360000014,0.870000005,0.428±0.053,0.12±0.027
123,1.299999952,0.810000002,0.442±0.043,0.323±0.053
124,1.299999952,0.810000002,0.392±0.047,0.29±0.046
125,1.299999952,0.810000002,0.413±0.054,0.308±0.056
126,1.190000057,0.959999979,0.601±0.077,0.5±0.078
127,0.75,0.689999998,0.597±0.085,≤0.418
128,1.090000033,0.899999976,0.397±0.044,0.126±0.033
129,2.190000057,1.100000024,0.121±0.026,0.242±0.012
130,1.190000057,1.039999962,0.19±0.031,0.171±0.056
131,1.210000038,0.680000007,0.354±0.045,0.205±0.053
132,2.180000067,0.860000014,1.504±0.182,0.966±0.164
133,1.950000048,0.930000007,0.265±0.056,0.212±0.041
134,1.950000048,0.730000019,0.424±0.113,≤0.29
135,1.279999971,0.639999986,0.383±0.054,0.228±0.048
136,1.970000029,1.059999943,0.505±0.124,≤0.515
137,1.860000014,1.200000048,≤0.377,≤0.393
138,1.340000033,1.169999957,0.284±0.042,0.146±0.039
139,2.529999971,1.169999957,0.318±0.02,0.256±0.08
140,1.389999986,1.220000029,0.594±0.141,≤0.366
141,2.680000067,1.320000052,0.289±0.088,0.179±0.05
142,1.840000033,0.639999986,0.427±0.12,≤0.372
143,1.909999967,0.850000024,0.1±0.028,0.1±0.03
144,1.279999971,0.709999979,1.079±0.174,0.665±0.16
145,1.860000014,1.039999962,0.602±0.165,≤0.554
146,2.539999962,1.049999952,0.746±0.156,≤0.495
147,1.309999943,1.039999962,0.375±0.047,0.23±0.049
148,2.119999886,0.810000002,0.943±0.253,0.442±0.141
149,0.99000001,0.400000006,0.615±0.204,0.262±0.078
150,1.190000057,1,0.23±0.059,0.168±0.049
151,2.630000114,1.330000043,0.457±0.059,≤0.507
152,2.170000076,0.769999981,0.839±0.116,0.492±0.085
153,0.949999988,0.519999981,0.245±0.042,0.19±0.04
154,1.820000052,0.99000001,0.498±0.094,≤0.314
155,1.269999981,0.889999986,0.463±0.08,0.405±0.052
156,1.99000001,0.800000012,0.331±0.063,0.237±0.044
157,2.289999962,1.019999981,0.497±0.089,≤0.605
158,1.940000057,1.039999962,1.081±0.132,0.55±0.09
159,1.960000038,0.949999988,0.596±0.103,0.364±0.083
160,1.399999976,0.860000014,0.87±0.089,0.391±0.047
161,1.879999995,0.720000029,0.41±0.083,0.31±0.085
162,1.49000001,0.949999988,0.68±0.158,0.259±0.057
163,1.389999986,0.720000029,0.935±0.046,0.49±0.037
164,2.180000067,1.080000043,0.521±0.104,0.328±0.105
165,1.350000024,0.389999986,0.312±0.071,0.288±0.064
166,1.070000052,0.850000024,0.502±0.049,0.363±0.054
167,1.389999986,0.860000014,0.5±0.063,0.323±0.075
168,2.289999962,1.080000043,0.365±0.073,0.152±0.029
169,2.200000048,0.939999998,0.787±0.101,≤0.607
170,0.970000029,0.639999986,0.741±0.166,0.537±0.115
171,0.970000029,0.639999986,0.963±0.194,0.395±0.054
172,2.599999905,1.169999957,0.695±0.081,0.366±0.053
173,1.519999981,0.589999974,≤0.515,≤0.542
174,0.839999974,0.460000008,0.419±0.118,0.343±0.102
175,1.830000043,1.200000048,0.7±0.105,0.561±0.179
176,1.269999981,0.74000001,1.245±0.165,0.533±0.119
177,1.480000019,1.039999962,0.369±0.083,0.26±0.069
178,2.299999952,1.269999981,0.53±0.081,0.436±0.081
179,1.820000052,0.829999983,≤0.577,0.369±0.082
180,2.339999914,1.220000029,0.607±0.172,≤0.706
181,2.25,0.870000005,0.515±0.104,0.294±0.067
182,1.00999999,0.959999979,0.383±0.062,0.23±0.021
183,2.5,1.309999943,0.633±0.176,≤0.515
184,1.24000001,0.479999989,0.549±0.077,0.395±0.077
185,2.430000067,1.320000052,0.839±0.235,0.687±0.149
186,1.879999995,0.779999971,0.622±0.19,0.381±0.081
187,1.200000048,0.899999976,0.427±0.047,0.372±0.058
188,2.019999981,1.049999952,0.287±0.043,0.112±0.032
189,1.330000043,0.75999999,≤0.812,≤0.503
190,1.139999986,0.689999998,0.78±0.142,0.317±0.09
191,0.769999981,0.610000014,1.152±0.153,0.659±0.088
192,1.399999976,1.350000024,0.384±0.06,≤0.731
193,2,0.870000005,0.182±0.035,0.309±0.064
194,1.429999948,0.50999999,0.66±0.093,0.323±0.067
195,1.309999943,1.100000024,0.239±0.043,0.338±0.017
196,1.309999943,1.100000024,0.211±0.041,0.202±0.017
197,1.340000033,0.360000014,0.534±0.067,0.411±0.103
198,1.340000033,0.360000014,0.467±0.074,0.296±0.063
199,1.519999981,0.899999976,0.579±0.034,0.333±0.058
200,1.519999981,0.899999976,0.524±0.033,0.422±0.047
201,1.019999981,0.910000026,0.434±0.08,0.327±0.061
202,1.299999952,0.810000002,0.583±0.103,0.522±0.025
203,1.970000029,1.070000052,0.911±0.233,0.701±0.187
204,2.170000076,0.930000007,0.57±0.124,≤0.249
205,2.160000086,1.039999962,0.487±0.081,0.197±0.063
206,1.49000001,0.75,0.547±0.065,0.333±0.086
207,2.079999924,0.74000001,1.364±0.115,0.735±0.117
208,1.450000048,0.449999988,0.681±0.097,0.416±0.1
209,2.160000086,0.970000029,0.418±0.078,0.294±0.061
210,2.230000019,0.870000005,0.377±0.097,0.249±0.061
211,0.860000014,0.620000005,0.654±0.132,≤0.677
212,0.74000001,0.439999998,0.561±0.104,0.384±0.075
213,2.269999981,0.870000005,0.893±0.204,0.406±0.115
214,2.230000019,1.070000052,0.42±0.048,0.289±0.049
215,2.289999962,1.039999962,0.703±0.15,0.647±0.13
216,1.139999986,0.469999999,0.376±0.052,≤0.251
217,2.220000029,0.980000019,0.796±0.092,0.399±0.056
218,0.629999995,0.389999986,0.399±0.076,0.207±0.06
219,0.970000029,0.75,0.785±0.062,0.56±0.067
220,2.480000019,1.330000043,0.984±0.258,0.539±0.045
221,2.349999905,0.959999979,0.874±0.204,≤0.994
222,1.909999967,0.879999995,≤1.378,0.744±0.209
223,1.289999962,1,≤0.579,0.455±0.103
224,1.870000005,1.070000052,0.226±0.029,0.16±0.031
225,2.319999933,1.029999971,≤1.233,≤0.8
226,1.409999967,0.829999983,0.272±0.07,0.142±0.046
227,0.970000029,0.819999993,0.849±0.174,≤1.028
228,0.670000017,0.560000002,≤0.241,≤0.262
229,2.849999905,1.309999943,0.312±0.091,≤0.37
230,1.480000019,1.370000005,≤0.271,≤0.251
231,2.140000105,0.99000001,0.217±0.067,≤0.205
232,2.559999943,1.340000033,0.858±0.111,≤0.799
233,1.940000057,0.959999979,0.257±0.037,≤0.385
234,1.110000014,0.550000012,1.106±0.117,0.543±0.14
235,1.309999943,0.550000012,0.167±0.044,0.118±0.027
236,1.200000048,0.889999986,0.158±0.042,0.107±0.025
237,1.289999962,0.980000019,0.348±0.075,0.328±0.104
238,1.289999962,0.819999993,0.589±0.15,0.356±0.112
239,1.360000014,0.850000024,0.166±0.048,0.143±0.032
240,2.119999886,1.360000014,0.926±0.184,≤1.201
241,1.350000024,1.120000005,0.475±0.091,0.166±0.02
242,1.220000029,0.800000012,0.338±0.051,0.194±0.027
243,1.360000014,0.75,0.275±0.057,0.176±0.049
244,1.210000038,1.029999971,0.179±0.045,0.291±0.074
245,1.269999981,0.589999974,0.347±0.047,0.23±0.064
246,1.820000052,0.589999974,≤0.23,≤0.17
247,1.450000048,0.720000029,0.464±0.062,0.33±0.085
248,1.460000038,0.800000012,0.185±0.006,0.1±0.028
249,2.25,1.110000014,0.209±0.043,≤0.242
250,2.630000114,1.330000043,0.544±0.063,0.325±0.098
251,0.720000029,0.469999999,0.332±0.107,0.259±0.067
252,1.370000005,0.74000001,≤0.358,0.232±0.069
253,0.879999995,0.720000029,0.376±0.113,0.488±0.028
254,1.460000038,1.070000052,0.315±0.052,≤0.256
255,2.529999971,1.179999948,≤0.163,0.175±0.039
256,2.160000086,0.879999995,≤0.168,0.127±0.03
257,1.070000052,0.980000019,≤0.221,0.138±0.027
258,2.049999952,1.039999962,≤0.417,0.158±0.035
259,1.950000048,1.059999943,0.222±0.032,0.405±0.091
260,1.159999967,0.879999995,0.198±0.055,0.155±0.029
261,0.879999995,0.680000007,0.244±0.058,0.238±0.062
262,1.360000014,0.910000026,≤0.182,0.29±0.055
263,1.480000019,1.039999962,0.291±0.071,≤0.246
264,1.860000014,0.850000024,0.149±0.032,0.1±0.025
265,1.860000014,0.850000024,0.176±0.041,0.1±0.024
266,1.860000014,0.850000024,0.141±0.021,0.1±0.031
267,1.460000038,1.100000024,0.215±0.047,0.222±0.053
268,1.940000057,1.059999943,0.181±0.053,0.305±0.076
269,2.049999952,0.949999988,0.255±0.085,0.349±0.083
270,1.379999995,1.090000033,0.16±0.033,0.114±0.035
271,1.450000048,0.889999986,0.202±0.035,0.247±0.017
272,1.679999948,0.99000001,0.152±0.034,0.234±0.068
273,1.029999971,0.899999976,0.252±0.068,0.183±0.06
274,0.74000001,0.479999989,0.203±0.032,0.296±0.079
275,1.379999995,1.059999943,0.215±0.049,0.1±0.008
276,1.970000029,0.680000007,≤0.518,≤0.24
277,0.839999974,0.479999989,0.287±0.049,0.174±0.057
278,1.340000033,0.389999986,0.237±0.066,0.177±0.044
279,1.440000057,0.569999993,0.15±0.041,0.193±0.013
280,2.630000114,1.24000001,≤0.217,≤0.365
281,2.24000001,0.870000005,0.523±0.158,0.293±0.062
282,1.200000048,0.660000026,0.388±0.046,0.256±0.053
283,0.620000005,0.540000021,≤0.406,≤0.243
284,1.899999976,0.850000024,0.344±0.107,0.141±0.047
285,1.5,0.949999988,0.24±0.049,≤0.307
286,1.669999957,1.299999952,≤0.378,0.14±0.042
287,2.150000095,1.360000014,0.796±0.143,1.077±0.176
288,1.419999957,0.829999983,≤1.152,≤0.793
289,1.100000024,0.620000005,0.485±0.076,0.703±0.173
290,2.579999924,1.120000005,0.584±0.14,≤0.938
291,2.559999943,1.340000033,1.022±0.161,≤1.086
292,1.50999999,0.75,0.728±0.087,0.434±0.116
293,2.160000086,1.289999962,0.903±0.295,0.428±0.116
294,1.980000019,1.129999995,≤0.84,≤0.762
295,2.269999981,1.269999981,0.719±0.139,≤0.555
296,1.309999943,0.550000012,≤0.302,≤0.172
297,2.359999895,1.399999976,≤0.749,≤0.533
298,1.200000048,0.889999986,0.154±0.022,≤0.136
299,2.539999962,1,1.354±0.288,1.468±0.324
300,2.089999914,0.810000002,0.229±0.057,0.149±0.038
301,1.25999999,1.110000014,0.482±0.065,≤0.493
302,1.980000019,0.829999983,0.133±0.033,0.709±0.156
303,1.409999967,0.800000012,≤0.548,0.981±0.04
304,1.080000043,0.839999974,≤1.234,0.63±0.141
305,1.289999962,1,0.658±0.091,≤0.392
306,1.440000057,0.699999988,0.383±0.067,0.333±0.075
307,1.230000019,0.430000007,0.4±0.059,0.28±0.079
308,1.49000001,0.689999998,0.26±0.063,≤0.197
309,2.480000019,1,≤0.699,≤0.33
310,1.049999952,0.560000002,0.823±0.196,≤0.347
311,1.919999957,1.24000001,≤0.442,0.82±0.041
312,0.920000017,0.699999988,≤0.848,0.98±0.206
313,2.190000057,1.049999952,0.194±0.023,≤0.144
314,1.889999986,0.75,0.584±0.061,0.318±0.053
315,1.289999962,0.620000005,2.393±0.384,1.614±0.435
316,1.929999948,1.210000038,0.682±0.036,≤1.1
317,2.369999886,1.269999981,1.584±0.321,1.039±0.336
318,1.870000005,1.269999981,≤0.622,0.717±0.18
319,2.079999924,0.949999988,0.549±0.114,0.774±0.224
320,1.879999995,0.720000029,0.414±0.11,≤0.764
321,1.470000029,0.610000014,0.802±0.204,0.647±0.151
322,1.399999976,1.360000014,0.412±0.126,≤0.423
323,2.039999962,0.709999979,1.182±0.296,≤0.632
324,1.940000057,0.800000012,0.532±0.052,0.295±0.053
325,0.939999998,0.800000012,0.719±0.104,0.68±0.214
326,1.029999971,0.600000024,1.066±0.215,0.525±0.115
327,3.059999943,1.309999943,0.667±0.12,≤0.569
328,0.810000002,0.409999996,0.262±0.075,0.351±0.115
329,2.420000076,0.939999998,0.766±0.062,≤0.998
330,1.529999971,1.159999967,≤0.732,0.596±0.159
331,1.190000057,0.389999986,0.465±0.045,0.643±0.2
332,2.329999924,0.899999976,0.409±0.12,≤0.626
333,2.079999924,1.360000014,≤0.455,0.466±0.104

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> try_ins.csv <==
,zqso,zabs,34 EW,69 EW,,,
0,0.99,0.48,0.702±0.218,≤0.621,,,
1,1.18,1.06,0.277±0.072,≤0.251,,,
2,1.59,0.86,≤0.382,0.222±0.025,,,
3,0.98,0.49,≤0.877,≤0.587,,,
4,2.11,1.29,0.485±0.144,0.339±0.092,,,
5,1.43,0.43,≤0.68,0.562±0.146,,,
6,0.97,0.47,0.572±0.13,0.314±0.029,,,
7,1,0.72,0.527±0.1,0.347±0.105,,,
8,1.56,0.83,0.399±0.082,≤0.317,,,
9,1.53,0.63,0.348±0.099,0.316±0.096,,,
10,1.43,0.7,0.323±0.064,≤0.239,,,
11,1.23,0.43,≤0.558,0.377±0.124,,,
12,1,0.52,≤0.513,0.267±0.02,,,
13,0.74,0.58,0.269±0.012,≤0.134,,,
14,1.16,0.91,0.399±0.092,0.298±0.076,,,
15,1.13,0.52,0.727±0.201,≤0.506,,,
16,1.52,1.14,0.752±0.181,0.339±0.076,,,
17,1.02,0.47,≤0.992,0.887±0.227,,,
18,1.63,0.48,0.648±0.196,0.875±0.081,,,
19,1.48,1.04,≤0.517,0.258±0.022,,,
20,1.85,1.15,0.678±0.2,0.651±0.155,,,
21,1.12,0.37,0.634±0.116,≤0.625,,,
22,2.21,1.17,0.452±0.118,≤0.659,,,
23,1.29,0.53,0.764±0.198,≤0.666,,,
24,0.87,0.61,0.113±0.024,≤0.137,,,
25,1.22,0.6,0.263±0.042,0.218±0.042,,,
26,0.84,0.36,0.169±0.026,≤0.188,,,
27,0.59,0.48,0.374±0.081,0.272±0.062,,,
28,1.55,0.54,0.872±0.111,0.476±0.107,,,
29,1.73,0.95,≤0.781,≤0.613,,,
30,1.01,0.57,0.651±0.048,0.432±0.061,,,
31,1.36,0.75,0.303±0.056,0.157±0.046,,,
32,1.14,0.54,0.313±0.052,≤0.254,,,
33,1.67,1.02,0.402±0.103,≤0.296,,,
34,1.9,0.73,1.643±0.09,1.103±0.08,,,
35,0.66,0.52,0.366±0.114,≤0.711,,,
36,0.65,0.46,0.211±0.061,0.175±0.05,,,
37,1.62,0.86,0.458±0.12,≤0.371,,,
38,1.91,0.85,1.169±0.211,0.816±0.183,,,
39,1.52,0.88,0.536±0.101,0.352±0.113,,,
40,1.44,0.82,0.518±0.049,0.316±0.089,,,
41,2.08,0.74,0.787±0.131,≤0.763,,,
42,1.45,0.45,0.472±0.103,0.424±0.088,,,
43,0.65,0.43,0.396±0.082,≤0.321,,,
44,1.9,0.79,0.81±0.111,0.538±0.106,,,
45,1.43,0.76,0.456±0.083,0.382±0.116,,,
46,1.4,0.56,0.787±0.202,≤0.983,,,
47,0.73,0.53,0.752±0.15,0.409±0.111,,,
48,1.18,0.52,0.461±0.115,0.408±0.125,,,
49,1.24,0.94,0.245±0.048,0.264±0.082,,,
50,1.39,0.37,0.318±0.078,0.215±0.07,,,
51,1,0.87,0.382±0.08,0.183±0.032,,,
52,2.35,0.96,0.8±0.186,0.504±0.15,,,
53,1.09,0.88,0.985±0.132,0.577±0.107,,,
54,2.66,1.32,0.867±0.063,0.746±0.065,,,
55,1.58,0.6,1.173±0.228,0.768±0.112,,,
56,2.64,1.08,0.342±0.042,0.146±0.035,,,
57,0.99,0.54,0.19±0.05,0.304±0.074,,,
58,2.41,1.24,0.856±0.187,0.487±0.109,,,
59,0.94,0.8,0.23±0.077,≤0.203,,,
60,1.18,0.88,0.388±0.077,0.133±0.027,,,
61,2.02,0.71,0.121±0.029,0.265±0.068,,,
62,1.56,0.99,≤0.5,≤0.331,,,
63,1.56,0.99,0.362±0.112,≤0.473,,,
64,1.56,0.99,0.394±0.078,0.364±0.095,,,
65,1.35,0.73,0.295±0.039,≤0.247,,,
66,1.36,0.52,0.242±0.043,0.273±0.043,,,
67,2.59,1.23,0.66±0.1,0.702±0.132,,,
68,1.98,1.06,0.559±0.173,0.688±0.198,,,
69,1.11,0.56,0.321±0.036,0.13±0.031,,,
70,2.33,1.02,0.32±0.102,0.426±0.026,,,
71,1.31,0.96,0.224±0.031,0.136±0.038,,,
72,1.31,0.96,0.195±0.033,0.297±0.098,,,
73,0.87,0.44,0.628±0.046,0.315±0.064,,,
74,2.99,1.3,≤0.663,0.192±0.039,,,
75,2.16,1.1,1.371±0.216,0.532±0.095,,,
76,1.51,0.75,0.962±0.063,0.63±0.078,,,
77,2.01,0.9,0.969±0.115,0.347±0.04,,,
78,2.41,0.93,1.003±0.025,0.366±0.121,,,
79,1.3,0.55,0.616±0.159,≤0.335,,,
80,2.72,1.3,0.491±0.046,0.16±0.049,,,
81,2.42,1.25,0.49±0.12,0.281±0.079,,,
82,2.12,0.81,0.353±0.085,0.291±0.038,,,
83,2.07,0.85,0.333±0.07,0.379±0.071,,,
84,1.98,1.13,0.921±0.257,0.716±0.231,,,
85,1.39,0.45,0.269±0.083,0.1±0.022,,,
86,2,1.06,0.274±0.063,0.213±0.039,,,
87,0.84,0.43,0.37±0.098,0.364±0.1,,,
88,0.79,0.59,0.86±0.129,0.521±0.109,,,
89,1.95,0.94,0.651±0.143,0.914±0.163,,,
90,0.81,0.71,≤0.513,≤0.643,,,
91,1.32,1.25,0.508±0.075,≤0.475,,,
92,1.23,0.94,0.945±0.094,0.646±0.105,,,
93,2.06,1.21,0.269±0.027,0.249±0.024,,,
94,1.98,1.34,≤0.332,0.446±0.132,,,
95,1.61,0.65,0.846±0.22,≤0.343,,,
96,1.31,0.8,0.659±0.042,0.301±0.029,,,
97,1.31,0.8,0.662±0.056,0.405±0.037,,,
98,1.43,0.37,0.26±0.046,0.241±0.053,,,
99,1.44,0.48,0.374±0.094,0.356±0.09,,,
100,1.52,0.78,0.371±0.028,0.288±0.027,,,
101,1.31,0.81,0.349±0.064,0.266±0.06,,,
102,1.36,0.7,0.317±0.033,0.233±0.036,,,
103,1.19,0.9,0.278±0.057,0.298±0.066,,,
104,0.94,0.39,0.492±0.069,0.221±0.03,,,
105,1.11,0.78,0.26±0.066,≤0.276,,,
106,0.93,0.47,0.259±0.042,0.223±0.039,,,
107,2.47,1.18,0.536±0.099,0.45±0.095,,,
108,1.47,1.08,0.46±0.06,0.266±0.044,,,
109,1.47,1.08,0.327±0.043,0.359±0.05,,,
110,1.25,0.86,0.55±0.147,0.447±0.147,,,
111,1.96,0.81,0.218±0.042,≤0.346,,,
112,1.88,0.97,0.307±0.079,≤0.534,,,
113,1.51,0.85,≤0.168,≤0.135,,,
114,1.23,0.71,0.398±0.047,0.171±0.043,,,
115,2.86,1.24,0.36±0.112,≤0.502,,,
116,2.23,0.89,0.598±0.161,0.538±0.173,,,
117,2.24,0.84,0.417±0.075,≤0.199,,,
118,1.01,0.57,0.477±0.046,0.409±0.056,,,
119,1.44,0.55,0.978±0.148,0.266±0.086,,,
120,0.85,0.64,≤0.719,0.934±0.051,,,
121,1.13,1.07,0.599±0.052,0.252±0.045,,,
122,1.36,0.87,0.428±0.053,0.12±0.027,,,
123,1.3,0.81,0.442±0.043,0.323±0.053,,,
124,1.3,0.81,0.392±0.047,0.29±0.046,,,
125,1.3,0.81,0.413±0.054,0.308±0.056,,,
126,1.19,0.96,0.601±0.077,0.5±0.078,,,
127,0.75,0.69,0.597±0.085,≤0.418,,,
128,1.09,0.9,0.397±0.044,0.126±0.033,,,
129,2.19,1.1,0.121±0.026,0.242±0.012,,,
130,1.19,1.04,0.19±0.031,0.171±0.056,,,
131,1.21,0.68,0.354±0.045,0.205±0.053,,,
132,2.18,0.86,1.504±0.182,0.966±0.164,,,
133,1.95,0.93,0.265±0.056,0.212±0.041,,,
134,1.95,0.73,0.424±0.113,≤0.29,,,
135,1.28,0.64,0.383±0.054,0.228±0.048,,,
136,1.97,1.06,0.505±0.124,≤0.515,,,
137,1.86,1.2,≤0.377,≤0.393,,,
138,1.34,1.17,0.284±0.042,0.146±0.039,,,
139,2.53,1.17,0.318±0.02,0.256±0.08,,,
140,1.39,1.22,0.594±0.141,≤0.366,,,
141,2.68,1.32,0.289±0.088,0.179±0.05,,,
142,1.84,0.64,0.427±0.12,≤0.372,,,
143,1.91,0.85,0.1±0.028,0.1±0.03,,,
144,1.28,0.71,1.079±0.174,0.665±0.16,,,
145,1.86,1.04,0.602±0.165,≤0.554,,,
146,2.54,1.05,0.746±0.156,≤0.495,,,
147,1.31,1.04,0.375±0.047,0.23±0.049,,,
148,2.12,0.81,0.943±0.253,0.442±0.141,,,
149,0.99,0.4,0.615±0.204,0.262±0.078,,,
150,1.19,1,0.23±0.059,0.168±0.049,,,
151,2.63,1.33,0.457±0.059,≤0.507,,,
152,2.17,0.77,0.839±0.116,0.492±0.085,,,
153,0.95,0.52,0.245±0.042,0.19±0.04,,,
154,1.82,0.99,0.498±0.094,≤0.314,,,
155,1.27,0.89,0.463±0.08,0.405±0.052,,,
156,1.99,0.8,0.331±0.063,0.237±0.044,,,
157,2.29,1.02,0.497±0.089,≤0.605,,,
158,1.94,1.04,1.081±0.132,0.55±0.09,,,
159,1.96,0.95,0.596±0.103,0.364±0.083,,,
160,1.4,0.86,0.87±0.089,0.391±0.047,,,
161,1.88,0.72,0.41±0.083,0.31±0.085,,,
162,1.49,0.95,0.68±0.158,0.259±0.057,,,
163,1.39,0.72,0.935±0.046,0.49±0.037,,,
164,2.18,1.08,0.521±0.104,0.328±0.105,,,
165,1.35,0.39,0.312±0.071,0.288±0.064,,,
166,1.07,0.85,0.502±0.049,0.363±0.054,,,
167,1.39,0.86,0.5±0.063,0.323±0.075,,,
168,2.29,1.08,0.365±0.073,0.152±0.029,,,
169,2.2,0.94,0.787±0.101,≤0.607,,,
170,0.97,0.64,0.741±0.166,0.537±0.115,,,
171,0.97,0.64,0.963±0.194,0.395±0.054,,,
172,2.6,1.17,0.695±0.081,0.366±0.053,,,
173,1.52,0.59,≤0.515,≤0.542,,,
174,0.84,0.46,0.419±0.118,0.343±0.102,,,
175,1.83,1.2,0.7±0.105,0.561±0.179,,,
176,1.27,0.74,1.245±0.165,0.533±0.119,,,
177,1.48,1.04,0.369±0.083,0.26±0.069,,,
178,2.3,1.27,0.53±0.081,0.436±0.081,,,
179,1.82,0.83,≤0.577,0.369±0.082,,,
180,2.34,1.22,0.607±0.172,≤0.706,,,
181,2.25,0.87,0.515±0.104,0.294±0.067,,,
182,1.01,0.96,0.383±0.062,0.23±0.021,,,
183,2.5,1.31,0.633±0.176,≤0.515,,,
184,1.24,0.48,0.549±0.077,0.395±0.077,,,
185,2.43,1.32,0.839±0.235,0.687±0.149,,,
186,1.88,0.78,0.622±0.19,0.381±0.081,,,
187,1.2,0.9,0.427±0.047,0.372±0.058,,,
188,2.02,1.05,0.287±0.043,0.112±0.032,,,
189,1.33,0.76,≤0.812,≤0.503,,,
190,1.14,0.69,0.78±0.142,0.317±0.09,,,
191,0.77,0.61,1.152±0.153,0.659±0.088,,,
192,1.4,1.35,0.384±0.06,≤0.731,,,
193,2,0.87,0.182±0.035,0.309±0.064,,,
194,1.43,0.51,0.66±0.093,0.323±0.067,,,
195,1.31,1.1,0.239±0.043,0.338±0.017,,,
196,1.31,1.1,0.211±0.041,0.202±0.017,,,
197,1.34,0.36,0.534±0.067,0.411±0.103,,,
198,1.34,0.36,0.467±0.074,0.296±0.063,,,
199,1.52,0.9,0.579±0.034,0.333±0.058,,,
200,1.52,0.9,0.524±0.033,0.422±0.047,,,
201,1.02,0.91,0.434±0.08,0.327±0.061,,,
202,1.3,0.81,0.583±0.103,0.522±0.025,,,
203,1.97,1.07,0.911±0.233,0.701±0.187,,,
204,2.17,0.93,0.57±0.124,≤0.249,,,
205,2.16,1.04,0.487±0.081,0.197±0.063,,,
206,1.49,0.75,0.547±0.065,0.333±0.086,,,
207,2.08,0.74,1.364±0.115,0.735±0.117,,,
208,1.45,0.45,0.681±0.097,0.416±0.1,,,
209,2.16,0.97,0.418±0.078,0.294±0.061,,,
210,2.23,0.87,0.377±0.097,0.249±0.061,,,
211,0.86,0.62,0.654±0.132,≤0.677,,,
212,0.74,0.44,0.561±0.104,0.384±0.075,,,
213,2.27,0.87,0.893±0.204,0.406±0.115,,,
214,2.23,1.07,0.42±0.048,0.289±0.049,,,
215,2.29,1.04,0.703±0.15,0.647±0.13,,,
216,1.14,0.47,0.376±0.052,≤0.251,,,
217,2.22,0.98,0.796±0.092,0.399±0.056,,,
218,0.63,0.39,0.399±0.076,0.207±0.06,,,
219,0.97,0.75,0.785±0.062,0.56±0.067,,,
220,2.48,1.33,0.984±0.258,0.539±0.045,,,
221,2.35,0.96,0.874±0.204,≤0.994,,,
222,1.91,0.88,≤1.378,0.744±0.209,,,
223,1.29,1,≤0.579,0.455±0.103,,,
224,1.87,1.07,0.226±0.029,0.16±0.031,,,
225,2.32,1.03,≤1.233,≤0.8,,,
226,1.41,0.83,0.272±0.07,0.142±0.046,,,
227,0.97,0.82,0.849±0.174,≤1.028,,,
228,0.67,0.56,≤0.241,≤0.262,,,
229,2.85,1.31,0.312±0.091,≤0.37,,,
230,1.48,1.37,≤0.271,≤0.251,,,
231,2.14,0.99,0.217±0.067,≤0.205,,,
232,2.56,1.34,0.858±0.111,≤0.799,,,
233,1.94,0.96,0.257±0.037,≤0.385,,,
234,1.11,0.55,1.106±0.117,0.543±0.14,,,
235,1.31,0.55,0.167±0.044,0.118±0.027,,,
236,1.2,0.89,0.158±0.042,0.107±0.025,,,
237,1.29,0.98,0.348±0.075,0.328±0.104,,,
238,1.29,0.82,0.589±0.15,0.356±0.112,,,
239,1.36,0.85,0.166±0.048,0.143±0.032,,,
240,2.12,1.36,0.926±0.184,≤1.201,,,
241,1.35,1.12,0.475±0.091,0.166±0.02,,,
242,1.22,0.8,0.338±0.051,0.194±0.027,,,
243,1.36,0.75,0.275±0.057,0.176±0.049,,,
244,1.21,1.03,0.179±0.045,0.291±0.074,,,
245,1.27,0.59,0.347±0.047,0.23±0.064,,,
246,1.82,0.59,≤0.23,≤0.17,,,
247,1.45,0.72,0.464±0.062,0.33±0.085,,,
248,1.46,0.8,0.185±0.006,0.1±0.028,,,
249,2.25,1.11,0.209±0.043,≤0.242,,,
250,2.63,1.33,0.544±0.063,0.325±0.098,,,
251,0.72,0.47,0.332±0.107,0.259±0.067,,,
252,1.37,0.74,≤0.358,0.232±0.069,,,
253,0.88,0.72,0.376±0.113,0.488±0.028,,,
254,1.46,1.07,0.315±0.052,≤0.256,,,
255,2.53,1.18,≤0.163,0.175±0.039,,,
256,2.16,0.88,≤0.168,0.127±0.03,,,
257,1.07,0.98,≤0.221,0.138±0.027,,,
258,2.05,1.04,≤0.417,0.158±0.035,,,
259,1.95,1.06,0.222±0.032,0.405±0.091,,,
260,1.16,0.88,0.198±0.055,0.155±0.029,,,
261,0.88,0.68,0.244±0.058,0.238±0.062,,,
262,1.36,0.91,≤0.182,0.29±0.055,,,
263,1.48,1.04,0.291±0.071,≤0.246,,,
264,1.86,0.85,0.149±0.032,0.1±0.025,,,
265,1.86,0.85,0.176±0.041,0.1±0.024,,,
266,1.86,0.85,0.141±0.021,0.1±0.031,,,
267,1.46,1.1,0.215±0.047,0.222±0.053,,,
268,1.94,1.06,0.181±0.053,0.305±0.076,,,
269,2.05,0.95,0.255±0.085,0.349±0.083,,,
270,1.38,1.09,0.16±0.033,0.114±0.035,,,
271,1.45,0.89,0.202±0.035,0.247±0.017,,,
272,1.68,0.99,0.152±0.034,0.234±0.068,,,
273,1.03,0.9,0.252±0.068,0.183±0.06,,,
274,0.74,0.48,0.203±0.032,0.296±0.079,,,
275,1.38,1.06,0.215±0.049,0.1±0.008,,,
276,1.97,0.68,≤0.518,≤0.24,,,
277,0.84,0.48,0.287±0.049,0.174±0.057,,,
278,1.34,0.39,0.237±0.066,0.177±0.044,,,
279,1.44,0.57,0.15±0.041,0.193±0.013,,,
280,2.63,1.24,≤0.217,≤0.365,,,
281,2.24,0.87,0.523±0.158,0.293±0.062,,,
282,1.2,0.66,0.388±0.046,0.256±0.053,,,
283,0.62,0.54,≤0.406,≤0.243,,,
284,1.9,0.85,0.344±0.107,0.141±0.047,,,
285,1.5,0.95,0.24±0.049,≤0.307,,,
286,1.67,1.3,≤0.378,0.14±0.042,,,
287,2.15,1.36,0.796±0.143,1.077±0.176,,,
288,1.42,0.83,≤1.152,≤0.793,,,
289,1.1,0.62,0.485±0.076,0.703±0.173,,,
290,2.58,1.12,0.584±0.14,≤0.938,,,
291,2.56,1.34,1.022±0.161,≤1.086,,,
292,1.51,0.75,0.728±0.087,0.434±0.116,,,
293,2.16,1.29,0.903±0.295,0.428±0.116,,,
294,1.98,1.13,≤0.84,≤0.762,,,
295,2.27,1.27,0.719±0.139,≤0.555,,,
296,1.31,0.55,≤0.302,≤0.172,,,
297,2.36,1.4,≤0.749,≤0.533,,,
298,1.2,0.89,0.154±0.022,≤0.136,,,
299,2.54,1,1.354±0.288,1.468±0.324,,,
300,2.09,0.81,0.229±0.057,0.149±0.038,,,
301,1.26,1.11,0.482±0.065,≤0.493,,,
302,1.98,0.83,0.133±0.033,0.709±0.156,,,
303,1.41,0.8,≤0.548,0.981±0.04,,,
304,1.08,0.84,≤1.234,0.63±0.141,,,
305,1.29,1,0.658±0.091,≤0.392,,,
306,1.44,0.7,0.383±0.067,0.333±0.075,,,
307,1.23,0.43,0.4±0.059,0.28±0.079,,,
308,1.49,0.69,0.26±0.063,≤0.197,,,
309,2.48,1,≤0.699,≤0.33,,,
310,1.05,0.56,0.823±0.196,≤0.347,,,
311,1.92,1.24,≤0.442,0.82±0.041,,,
312,0.92,0.7,≤0.848,0.98±0.206,,,
313,2.19,1.05,0.194±0.023,≤0.144,,,
314,1.89,0.75,0.584±0.061,0.318±0.053,,,
315,1.29,0.62,2.393±0.384,1.614±0.435,,,
316,1.93,1.21,0.682±0.036,≤1.1,,,
317,2.37,1.27,1.584±0.321,1.039±0.336,,,
318,1.87,1.27,≤0.622,0.717±0.18,,,
319,2.08,0.95,0.549±0.114,0.774±0.224,,,
320,1.88,0.72,0.414±0.11,≤0.764,,,
321,1.47,0.61,0.802±0.204,0.647±0.151,,,
322,1.4,1.36,0.412±0.126,≤0.423,,,
323,2.04,0.71,1.182±0.296,≤0.632,,,
324,1.94,0.8,0.532±0.052,0.295±0.053,,,
325,0.94,0.8,0.719±0.104,0.68±0.214,,,
326,1.03,0.6,1.066±0.215,0.525±0.115,,,
327,3.06,1.31,0.667±0.12,≤0.569,,,
328,0.81,0.41,0.262±0.075,0.351±0.115,,,
329,2.42,0.94,0.766±0.062,≤0.998,,,
330,1.53,1.16,≤0.732,0.596±0.159,,,
331,1.19,0.39,0.465±0.045,0.643±0.2,,,
332,2.33,0.9,0.409±0.12,≤0.626,,,
333,2.08,1.36,≤0.455,0.466±0.104,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
,,,,,,,
